The Planck-ATCA Co-eval Observations (PACO) project: the bright sample

The Planck-ATCA Co-eval Observations (PACO) have provided flux density measurements of well defined samples of AT20G radio sources at frequencies below and overlapping with Planck frequency bands, almost simultaneously with Planck observations. We have observed with the Australia Telescope Compact Array (ATCA) a total of 482 sources in the frequency range between 4.5 and 40 GHz in the period between July 2009 and August 2010. Several sources were observed more than once. In this paper we present the aims of the project, the selection criteria, and the observation and data reduction procedures. We also discuss the data in total intensity for a complete sample of 189 sources with S(20 GHz)>500 mJy, Galactic latitude |b|>5deg, and declination <-30deg, and some statistical analysis of the spectral behaviour and variability of this sample, referred to as the "bright PACO sample". Finally we discuss how these data could be used to transfer absolute calibrations to ground based telescopes using the CMB dipole calibrated flux densities measured by the Planck satellite, and we provide some test fluxes on bright calibrators.

==> PACO_BS_catalogue.dat <==
**************************************
* PACO
**************************************
*
* PACO FREQUENCIES [MHz]: 4732 5244 5756 6268 8232 8744 9256 9768 17232 17744 18256 18768 23232 23744 24256 24768 32232 32744 33256 33768  38232 38744 39256 39768
*
* CATALOGUE CONTAINS 60 COLUMNS
*
* COLUMN 1: AT20G name
* COLUMN 2: RA[h]
* COLUMN 3: DEC[deg]
* COLUMN 4: Observing date
* COLUMN 5: Flag "s" to identify epochs within 10 days from Planck observations
* COLUMN 6: Flag "e" for extended sources
* COLUMNS 7-31: fluxes at PACO frequencies [mJy]
* COLUMNS 32-55: fluxes errors at PACO frequencies [mJy]
* COLUMNS 56-60: best fit parameters, a,b, v0, S0, chi^2
*
*********************************************************
*
* AT20Gname RA[h] DEC[deg] Date s e S_4732 S_5244 S_5756 S_6268 S_8232 S_8744 S_9256 S_9768 S_17232 S_17744 S_18256 S_18768 S_23232 S_23744 S_24256 S_24768 S_32232 S_32744 S_33256 S_33768  S_38232 S_38744 S_39256 S_39768 errS_4732 errS_5244 errS_5756 errS_6268 errS_8232 errS_8744 errS_9256 errS_9768 errS_17232 errS_17744 errS_18256 errS_18768 errS_23232 errS_23744 errS_24256 errS_24768 errS_32232 errS_32744 errS_33256 errS_33768  errS_38232 errS_38744 errS_39256 errS_39768 a b v0 S0 chi^2
*
*********************************************************
   AT20GJ000435-473619   0.0765710 -47.6054459  2010-02-28 . .   402   417   437   452   511   524   542   552   596   599   600   601   631   621   612   604   570   567   563   563   539   541   536   533   5.1   5.2   5.4   5.8   6.6   6.5   6.7   7.1   7.4   7.5   7.5   7.5   8.1   7.9   7.8   7.8   7.3   7.2   7.1   7.2   6.9   6.9   6.8   6.9   0.614  -0.882  25.063   1.204   1.187
   AT20GJ000435-473619   0.0765710 -47.6054459  2010-06-19 s .   536   537   554   584   609   609   624   632     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   5.8   6.0   6.3   6.6   6.6   6.7   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-11-06 s .   353   345   336   330   305   302   299   299   324   323   322   322   317   312   311   313   311   306   301   300     0     0     0     0   6.0   5.9   5.7   5.7   5.2   5.2   5.1   5.3   5.5   5.5   5.5   5.5   5.6   5.5   5.5   5.5   5.8   5.6   5.5   5.7   0.0   0.0   0.0   0.0  -0.037  -0.037   9.180   0.642   2.560
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-11-19 s .   340   336   331   323   310   314   317   319   344   346   350   353   390   390   387   384   376   374   376   378   376   371   372   371   6.8   6.7   6.6   6.5   6.2   6.3   6.3   6.4   6.9   6.9   7.0   7.0   7.8   7.8   7.7   7.7   7.5   7.5   7.5   7.6   7.5   7.4   7.4   7.5   0.089   0.089   9.361   0.669   2.290
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   474   476   478   477   471   488   481   481   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.7   7.7   7.8   7.8   7.7   7.9   7.8   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-12-07 . .   354   343   342   347   341   343   349   348     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.3   5.1   5.1   5.2   5.2   5.2   5.3   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ000435-473619   0.0765710 -47.6054459  2010-08-10 . .   428   418   414   425   359   350     0   293     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   5.6   5.6   5.9   6.8   6.3   0.0   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001035-302748   0.1766445 -30.4633904  2010-03-06 . .   537   540   553   566   593   601   610   624   565   563   561   558   550   544   549   542   491   482   475   471   421   424   441   448   9.4   9.4   9.6   9.9  10.3  10.5  10.6  10.9  10.0   9.8   9.8   9.9   9.8   9.7   9.8  10.0   8.7   8.5   8.4   8.4   7.5   7.5   7.9   8.1   0.198  -2.306  33.399   0.800   1.842
   AT20GJ001035-302748   0.1766445 -30.4633904  2010-06-19 s .   509   501   507   518   497   489   489   487     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.5   5.4   5.5   5.6   5.4   5.3   5.3   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001035-302748   0.1766445 -30.4633904  2010-08-21 . .   472   480   478   477   477   474   477   476   370   366   364   360   324   322   320   315     0     0     0     0     0     0     0     0   4.8   4.9   4.9   4.9   5.2   5.1   4.9   5.2   3.8   3.8   3.7   3.9   3.5   3.5   3.4   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001259-395426   0.2166416 -39.9072380  2010-02-28 . .   838   833   831   824   784   778   775   765   591   585   578   572   546   533   520   508   435   432   427   427   391   391   388   383  10.4  10.4  10.3  10.3   9.8   9.7   9.6   9.5   7.4   7.3   7.2   7.1   7.1   6.8   6.7   6.6   5.6   5.5   5.4   5.5   5.0   5.0   5.0   5.0   0.647  -0.679   5.017   1.674   1.318
   AT20GJ001259-395426   0.2166416 -39.9072380  2010-06-19 s .   766   741   736   749   686   674   673   667     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.3   8.0   7.9   8.1   7.4   7.3   7.3   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-11-06 . .  1008  1004   997   987   932   920   908   899   770   757   742   729   623   607   590   587   498   487   462   462     0     0     0     0  16.9  16.8  16.7  16.6  15.6  15.4  15.2  15.1  12.9  12.7  12.5  12.2  10.7  10.4  10.1  10.1   8.9   8.6   8.2   8.3   0.0   0.0   0.0   0.0  -0.022  -1.776  30.971   1.003   1.198
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-11-19 s .  1016  1020  1018  1000   939   943   945   935   751   743   737   730   692   681   667   652   536   528   525   525   485   480   479   470  20.0  20.1  20.1  19.7  18.5  18.6  18.6  18.4  14.8  14.7  14.5  14.4  13.8  13.6  13.3  13.0  10.7  10.5  10.4  10.5   9.7   9.6   9.6   9.4   0.021  -1.294  29.156   1.166   0.948
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   656   654   644   644   596   608   603   593   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.5  10.5  10.3  10.3   9.7   9.9   9.8   9.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-12-07 . .  1055  1032  1025  1040   898   890   884   874     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.6  15.3  15.2  15.4  13.3  13.2  13.1  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2010-02-28 . .   147   175   208   239   388   423   467   504   825   830   833   833   833   815   796   776   605   598   589   583   499   497   486   478   1.9   2.3   2.7   3.1   5.0   5.4   5.8   6.5  10.3  10.3  10.4  10.4  10.7  10.4  10.2  10.0   7.7   7.6   7.5   7.4   6.4   6.3   6.2   6.2   1.855  -1.459  17.535   1.686   1.214
   AT20GJ002616-351249   0.4378856 -35.2134590  2010-06-19 s .   149   173   207   245   381   409   455   488     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.9   2.1   2.5   2.9   4.6   4.7   4.9   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-11-06 . .   147   175   207   230   381   414   453   486   911   909   909   903   813   802   788   789   606   589   554   551   467   442   402   388   2.5   3.0   3.5   4.0   6.5   7.0   7.6   8.4  15.3  15.3  15.3  15.2  13.9  13.7  13.4  13.5  10.7  10.3   9.7   9.8   8.9   8.5   7.8   8.2   1.779  -1.955  19.405   1.799   1.680
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-11-19 s .   148     0   203   233   377   417   466   500   875   882   889   895   903   890   870   851   653   643   635   630   548   544   536   524   3.5   0.0   4.3   5.2   7.5   8.3   9.2  10.0  17.3  17.4  17.5  17.7  17.8  17.6  17.2  17.0  12.9  12.7  12.5  12.4  10.9  10.8  10.7  10.5   1.824  -1.567  18.805   1.811   0.946
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   782   773   764   757   661   675   658   652   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.5  12.4  12.3  12.1  10.8  11.0  10.6  10.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-12-07 s .   146   174   207   242   359   388   427   461     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.6   3.1   3.7   5.4   5.8   6.3   7.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2010-08-21 . .   146   175   207   234   392   424   471   507   824   831   836   836   790   788   780   769     0     0     0     0     0     0     0     0   1.7   1.9   2.2   2.6   4.3   4.5   4.8   5.5   8.4   8.5   8.6   8.6   8.1   8.1   8.0   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-03-06 . .  2098  2051  2038  2029  1929  1912  1895  1873  1556  1543  1530  1517  1430  1413  1442  1440  1368  1374  1366  1355  1306  1271  1315  1348  36.6  35.8  35.5  35.4  33.6  33.3  33.0  32.7  27.1  26.9  26.7  26.5  24.9  24.6  25.2  25.8  23.9  24.0  23.8  23.6  23.0  22.3  23.1  23.8  -0.041  -1.514  40.000   1.990   1.291
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-06-19 s .  2019  1944  1928  1965  1809  1770  1766  1755     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.7  20.9  20.8  21.2  19.5  19.1  19.0  18.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-08-10 . .  1882     0  1763  1770  1522  1480  1435  1394     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  23.4   0.0  21.9  22.0  18.9  18.4  17.9  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-08-21 . .  1893  1893  1857  1820  1824  1809  1816  1823  1499  1489  1478  1466  1326  1322  1311  1297     0     0     0     0     0     0     0     0  19.4  19.4  19.0  18.6  18.7  18.5  18.6  18.7  15.4  15.2  15.1  15.0  13.6  13.5  13.4  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2010-02-28 . .   938   941   943   935   889   881   873   858   643   636   627   620   588   573   559   546   434   430   424   422   384   382   377   375  11.7  11.7  11.7  11.6  11.1  11.0  10.9  10.7   8.0   7.9   7.8   7.7   7.6   7.3   7.2   7.1   5.6   5.5   5.4   5.4   5.0   4.9   4.9   4.9   0.348  -0.992  10.172   1.677   1.870
   AT20GJ005109-422632   0.8526394 -42.4425812  2010-06-19 s .   931   901   895   916   833   813   813   808     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.0   9.7   9.7   9.9   9.0   8.8   8.8   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-07-16 . .  1068  1082  1097  1106  1126  1121  1121  1115     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  13.3  13.4  13.6  13.7  14.0  13.9  13.9  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-11-06 . .   940   950   956   955   921   910   896   897   710   694   680   666   561   543   528   523   418   413   394   393     0     0     0     0  15.8  15.9  16.0  16.0  15.5  15.3  15.0  15.1  11.9  11.6  11.4  11.2   9.7   9.3   9.0   9.0   7.5   7.3   7.0   7.1   0.0   0.0   0.0   0.0   0.249  -1.443  16.385   1.442   0.729
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-11-19 s .     0     0     0     0   895   899   903   892   675   667   657   650   599   587   572   557   431   425   421   419   378   376   373   365   0.0   0.0   0.0   0.0  17.7  17.7  17.8  17.6  13.3  13.2  13.0  12.8  12.0  11.7  11.4  11.1   8.6   8.5   8.4   8.4   7.6   7.5   7.5   7.3  -0.050  -1.582  28.293   0.989   1.206
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   520   522   511   509   461   475   462   463   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.5   8.5   8.3   8.3   7.5   7.7   7.5   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-12-07 s .   960   950   952   966   863   854   840   829     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.2  14.1  14.1  14.3  12.8  12.6  12.4  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2010-08-21 . .   868   874   857   837   831   822   825   817   691   688   683   678   630   629   627   619     0     0     0     0     0     0     0     0   8.9   9.0   8.8   8.6   8.5   8.4   8.5   8.7   7.1   7.0   7.0   6.9   6.5   6.4   6.4   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005846-565911   0.9796058 -56.9865189  2010-02-28 . .   781   820   862   891   994  1011  1032  1034  1013  1012  1008  1007  1033  1015  1002   990   885   884   878   881   850   852   844   848   9.7  10.2  10.7  11.1  12.4  12.6  12.8  12.9  12.6  12.6  12.5  12.5  13.2  12.9  12.7  12.6  11.0  11.0  10.9  11.0  10.6  10.6  10.5  10.8   1.090  -0.465   7.703   1.941   1.563
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-11-06 s .   740   774   806   825   917   929   941   957  1017  1008   999   990   919   905   894   895   820   804   786   787     0     0     0     0  12.4  13.0  13.5  13.8  15.4  15.6  15.8  16.1  17.1  16.9  16.8  16.6  15.7  15.4  15.2  15.3  14.3  13.9  13.6  13.7   0.0   0.0   0.0   0.0   0.613  -1.064  19.982   1.938   0.815
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-11-19 s .   719   765   805   823   903   931   960   965   961   960   958   957   964   956   942   929   835   826   826   826   799   788   789   778  14.2  15.1  15.9  16.2  17.8  18.4  18.9  19.0  19.0  18.9  18.9  18.9  19.0  18.9  18.6  18.5  16.5  16.3  16.3  16.3  15.8  15.5  15.6  15.5   0.860  -0.616  11.326   1.954   0.831
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1001  1001   999   995   959   997   982   981   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.0  16.0  16.0  16.0  15.4  16.0  15.7  15.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-12-07 . .   750   779   811   836   908   919   928   933     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.1  11.5  12.0  12.4  13.4  13.6  13.7  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005846-565911   0.9796058 -56.9865189  2010-08-21 . .   796   854   894   920  1071  1086  1114  1131  1126  1128  1129  1128  1108  1113  1113  1104     0     0     0     0     0     0     0     0   8.2   8.7   9.2   9.4  11.0  11.1  11.4  11.6  11.5  11.6  11.6  11.6  11.3  11.4  11.4  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2010-02-28 . .   208   208   210   213   226   228   232   234   242   242   241   240   242   236   230   230   196   195   192   190   175   177   174   174   2.7   2.7   2.7   2.8   3.0   2.9   3.0   3.1   3.1   3.1   3.1   3.1   3.6   3.3   3.2   3.3   2.7   2.6   2.6   2.6   2.5   2.5   2.5   2.6   0.236  -2.084  40.000   0.338   1.235
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-10-14 s .   248   238   233   234   219   216   213   212   205   203   202   201   185   182   180   180   159   158   154   154   140   141   137   137   2.3   2.2   2.1   2.2   2.1   2.0   2.0   2.0   1.9   1.9   1.9   1.9   1.8   1.7   1.7   1.7   1.5   1.5   1.5   1.5   1.4   1.4   1.4   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-11-06 . .   243   238   234   232   220   216   214   213   212   208   206   203   187   185   185   188   163   153   157   158     0     0     0     0   4.2   4.1   4.0   4.0   3.8   3.7   3.7   3.8   3.7   3.6   3.5   3.5   3.6   3.5   3.5   3.6   3.7   3.4   3.4   3.6   0.0   0.0   0.0   0.0   0.077  -1.300  40.000   0.286   1.969
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   231   231   232   223   217   223   219   217   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.7   3.7   3.7   3.7   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-12-07 . .   238   230   224   228   219   218   219   223     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.6   3.5   3.4   3.5   3.4   3.3   3.4   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2010-08-10 . .   247   244   242   244   221   208     0   185     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.5   3.3   3.3   3.5   4.2   3.7   0.0   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2010-08-20 . .   266   267   269   271   276   274   276   274   244   243   242   241   222   220   214   210   181   179   178   177   161   161   158   154   3.9   3.9   3.9   4.0   4.1   4.0   4.1   4.1   3.5   3.5   3.5   3.5   3.2   3.2   3.1   3.1   2.6   2.6   2.6   2.6   2.4   2.4   2.4   2.4   0.238  -1.274  24.786   0.425   0.531
   AT20GJ010218-754652   1.0385444 -75.7813644  2010-03-06 . .   453   454   463   472   498   505   513   521   601   604   605   605   594   593   611   612   629   626   620   609   569   559   579   580   7.9   7.9   8.1   8.3   8.8   8.8   8.9   9.2  10.6  10.6  10.7  10.7  10.7  10.6  10.9  11.4  11.2  11.1  11.0  10.8  10.2   9.9  10.3  10.4   0.319  -2.697  40.000   0.852   1.225
   AT20GJ010218-754652   1.0385444 -75.7813644  2010-08-20 . .   476   474   482   481   524   531   541   548   630   634   639   643   640   641   627   617   569   564   561   558   522   521   509   496   6.6   6.6   6.7   6.9   7.6   7.4   7.5   7.6   8.8   8.8   8.9   9.0   8.9   8.9   8.7   8.8   7.9   7.9   7.8   7.8   7.4   7.4   7.2   7.1   0.375  -1.852  40.000   1.002   1.624
   AT20GJ010645-403419   1.1125300 -40.5722122  2010-02-28 . .  1568  1612  1655  1682  1714  1716  1722  1708  1433  1424  1411  1399  1367  1335  1305  1277  1007   999   990   988   895   898   886   878  19.5  20.1  20.6  20.9  21.3  21.4  21.4  21.3  17.8  17.7  17.6  17.4  17.0  16.6  16.2  16.2  12.5  12.4  12.3  12.3  11.1  11.2  11.0  11.2   0.406  -1.171  16.743   3.014   2.194
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-11-06 . .  1667  1726  1777  1798  1893  1897  1902  1920  1743  1716  1690  1663  1473  1432  1389  1381  1165  1136  1100  1096  1005   955   886   860  28.0  29.0  29.8  30.2  31.8  31.8  31.9  32.2  29.2  28.8  28.4  27.9  24.7  24.0  23.3  23.5  19.6  19.1  18.9  18.9  17.7  16.8  15.6  15.5   0.405  -1.499  20.195   3.206   1.394
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-11-19 s .  1654  1738  1797  1809  1881  1920  1959  1964  1709  1696  1682  1671  1604  1579  1543  1508  1196  1182  1172  1169  1069  1052  1048  1032  32.6  34.3  35.5  35.7  37.1  37.9  38.6  38.7  33.7  33.5  33.2  33.0  31.6  31.2  30.4  29.9  23.6  23.3  23.1  23.1  21.1  20.8  20.7  20.5   0.484  -1.233  17.588   3.497   1.186
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1471  1464  1450  1438  1320  1363  1337  1315   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.6  23.5  23.2  23.1  21.2  21.9  21.4  21.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-12-07 s .  1775  1817  1871  1936  1838  1840  1838  1838     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  26.3  26.9  27.7  28.7  27.2  27.2  27.2  27.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010645-403419   1.1125300 -40.5722122  2010-08-21 . .  1289  1330  1339  1339  1468  1476  1506  1506  1379  1373  1366  1357  1257  1254  1247  1228     0     0     0     0     0     0     0     0  13.2  13.6  13.7  13.7  15.0  15.1  15.4  15.4  14.1  14.1  14.0  13.9  12.9  12.8  12.8  12.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012457-511316   1.4159389 -51.2211113  2010-02-28 . .   173   174   176   176   186   189     0   193   218   220   221   223   244   242   237   235   210   209   208   207   200   199   196   197   2.2   2.2   2.3   2.3   2.5   2.5   0.0   2.6   2.8   2.8   2.8   2.9   3.4   3.3   3.2   3.2   2.8   2.7   2.7   2.7   2.7   2.6   2.6   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-11-06 s .   238   242   243   243   243   243   242   246   238   235   232   231   222   218   211   207   194   195   191   193     0     0     0     0   4.1   4.1   4.1   4.2   4.2   4.2   4.2   4.4   4.1   4.0   4.0   4.0   4.0   3.9   3.8   3.7   3.9   3.8   3.8   4.0   0.0   0.0   0.0   0.0   0.157  -1.204  40.000   0.351   0.805
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-11-19 s .   225   227   227   224   216   217   221   219   207   206   207   206   213   213   208   204   182   180   180   180   172   171   171   170   4.5   4.5   4.5   4.5   4.4   4.3   4.4   4.4   4.1   4.1   4.1   4.1   4.4   4.3   4.2   4.2   3.7   3.6   3.6   3.6   3.5   3.5   3.5   3.5   0.158  -0.902  40.000   0.341   1.435
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   200   200   198   198   194   195   193   194   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.3   3.3   3.3   3.3   3.3   3.2   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-12-07 s .   209   204   203   203   194   194     0   197     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.2   3.1   3.1   3.1   3.0   3.0   0.0   3.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012457-511316   1.4159389 -51.2211113  2010-08-21 . .   227   232   231   227   252   253   257   259   260   262   261   262   254   254   254   252     0     0     0     0     0     0     0     0   2.5   2.5   2.5   2.5   2.8   2.8   2.8   2.9   2.8   2.8   2.8   2.8   2.8   2.7   2.8   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2010-02-28 . .  1032  1029  1018  1006   959   953   946   921   716   708   698   690   649   633   608   596   466   462   455   452   411   410   401   398  12.8  12.8  12.7  12.5  11.9  11.9  11.8  11.5   8.9   8.8   8.7   8.6   8.4   8.1   7.8   7.7   6.0   5.9   5.8   5.8   5.3   5.3   5.2   5.2   0.047  -1.410  23.173   1.230   1.724
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-11-06 s .  1150  1141  1128  1115  1033  1014   996   994   790   776   761   746   652   634   604   595     0     0     0     0     0     0     0     0  19.3  19.1  18.9  18.7  17.3  17.0  16.7  16.7  13.3  13.0  12.8  12.5  11.2  10.8  10.3  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-11-19 s .  1104  1110  1104  1075   997   996   995   984   751   742   733   725   673   662   645   632   495   488   483   481   438   433   429   422  21.8  21.9  21.8  21.2  19.7  19.6  19.6  19.4  14.8  14.6  14.5  14.3  13.4  13.2  12.9  12.6   9.9   9.7   9.6   9.6   8.8   8.6   8.6   8.5  -0.029  -1.472  27.438   1.149   1.063
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   598   596   592   586   536   550   544   531   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.7   9.6   9.5   8.7   8.9   8.9   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-12-07 s .  1118  1084  1070  1082   979   963     0   931     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.6  16.0  15.8  16.0  14.5  14.3   0.0  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2010-08-21 . .   948   959   947   933   956   948   951   945   748   741   733   724   645   641   635   622     0     0     0     0     0     0     0     0   9.7   9.8   9.7   9.6   9.8   9.7   9.7   9.7   7.7   7.6   7.5   7.4   6.6   6.6   6.5   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2010-02-28 . .   794   871   949  1011  1213  1246  1282  1303  1234  1229  1222  1215  1202  1181  1141  1114   880   873   863   859   791   786   766   760   9.9  10.8  11.8  12.6  15.1  15.5  16.0  16.2  15.4  15.3  15.2  15.1  15.0  14.7  14.2  14.2  11.0  10.9  10.7  10.7   9.8   9.8   9.5   9.7   1.186  -0.980  11.797   2.687   2.364
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-11-06 . .   762   833   906   954  1170  1200  1232  1269  1330  1316  1306  1292  1217  1186  1135  1121     0     0     0     0     0     0     0     0  12.8  14.0  15.2  16.0  19.6  20.1  20.7  21.3  22.3  22.1  21.9  21.7  20.4  19.9  19.0  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-11-19 . .   749   834   914   964  1160  1209  1262  1291  1289  1285  1281  1279  1275  1258  1233  1208   984   972   966   962   885   879   871   856  14.8  16.5  18.0  19.0  22.9  23.9  24.9  25.5  25.4  25.3  25.3  25.2  25.2  24.8  24.3  24.0  19.4  19.2  19.1  19.0  17.5  17.3  17.2  17.0   1.170  -0.933  12.724   2.717   1.343
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1197  1191  1186  1175  1087  1121  1108  1090   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.2  19.1  19.0  18.8  17.4  18.0  17.8  17.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-12-07 s .   788   841   917  1004  1177  1205  1234  1254     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.7  12.5  13.6  14.9  17.4  17.8  18.3  18.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2010-08-21 . .   861   944  1004  1047  1227  1238  1268  1286  1140  1134  1127  1119  1030  1028  1021  1005     0     0     0     0     0     0     0     0   8.8   9.7  10.3  10.7  12.6  12.7  13.0  13.2  11.7  11.6  11.5  11.5  10.6  10.5  10.5  10.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ014310-320055   1.7194805 -32.0154724  2010-03-06 . .   433   437   448   458   467   468   470   471   461   462   462   462   474   470   483   476   421   414   413   409   399   386   394   419   7.6   7.6   7.8   8.0   8.3   8.2   8.2   8.4   8.1   8.1   8.1   8.2   8.5   8.4   8.6   8.8   7.5   7.4   7.3   7.3   7.2   6.9   7.1   7.6   0.135  -2.882  40.000   0.579   2.425
   AT20GJ014310-320055   1.7194805 -32.0154724  2010-08-21 . .   473   492   500   503   548   550   560   566   562   563   565   565   559   561   561   556     0     0     0     0     0     0     0     0   4.8   5.0   5.1   5.2   5.9   5.6   5.7   6.1   5.8   5.8   5.8   5.8   5.7   5.7   5.7   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2010-02-28 . .   784   759   727   697   597   584   569   545   389   385   380   376   371   363   354   349   288   288   286   286   270   271   264   263   9.8   9.4   9.0   8.7   7.4   7.3   7.1   7.0   5.0   4.9   4.8   4.8   4.9   4.7   4.6   4.6   3.7   3.7   3.7   3.7   3.5   3.5   3.5   3.5  -0.519  -0.519   8.611   1.166   2.266
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-11-06 . .   793   762   729   703   591   574   554   545   380   372   366   358   322   312   299   293   260   257   244   248     0     0     0     0  13.3  12.8  12.2  11.8   9.9   9.6   9.3   9.4   6.5   6.3   6.2   6.1   5.6   5.4   5.2   5.1   4.9   4.7   4.6   4.8   0.0   0.0   0.0   0.0  -0.256  -0.804   4.500   1.656   0.931
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-11-19 . .   781   759   732   691   583   573   563   550   366   362   358   354   335   330   322   314   252   248   247   246   227   226   224   221  15.4  15.0  14.4  13.6  11.5  11.3  11.1  11.0   7.3   7.2   7.1   7.1   6.7   6.6   6.5   6.3   5.1   5.0   4.9   4.9   4.6   4.5   4.5   4.5  -0.392  -0.995  40.000   0.441   1.432
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   326   320   319   320   298   312   306   301   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.2   5.2   5.3   4.9   5.1   5.0   5.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-12-07 s .   815   753   720   714   587   568   548   533     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.1  11.1  10.7  10.6   8.7   8.4   8.1   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2010-08-21 . .   762   746   709   672   609   592   584   578   430   426   422   418   386   385   383   377     0     0     0     0     0     0     0     0   7.8   7.6   7.3   6.9   6.2   6.1   6.0   6.2   4.4   4.4   4.3   4.3   4.1   3.9   4.1   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ021046-510101   2.1795001 -51.0171928  2009-11-19 s .  2324  2355  2373  2323  2354  2394  2437  2449  2311  2305  2302  2303  2338  2309  2265  2229  2010  1994  1980  1973  1931  1889  1891  1870  45.8  46.5  46.8  45.8  46.4  47.2  48.1  48.3  45.6  45.5  45.4  45.4  46.1  45.6  44.7  44.0  39.7  39.3  39.1  38.9  38.1  37.3  37.3  36.9   0.198  -1.075  40.000   3.736   0.987
   AT20GJ021046-510101   2.1795001 -51.0171928  2009-12-07 s .     0     0     0     0     0     0     0     0  2328  2320  2304  2295  2152  2128  2068  2036  2273  2284  2283  2285  2190  2150  2137  2115   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  34.5  34.3  34.1  34.0  31.9  31.5  30.6  30.1  33.6  33.8  33.8  33.8  32.4  31.8  31.6  31.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ021046-510101   2.1795001 -51.0171928  2010-08-21 . .  1985  2008  1987  1961  2112  2133  2190  2239  2235  2240  2244  2244  2229  2242  2251  2239     0     0     0     0     0     0     0     0  20.3  20.6  20.3  20.1  21.6  21.8  22.4  22.9  22.9  22.9  23.0  23.0  22.8  23.0  23.1  22.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ021416-614933   2.2378334 -61.8259697  2009-11-19 s .   533   567   596   610   678   686   693   695   663   659   656   655   635   627   613   601   509   505   498   495   467   457   454   450  10.5  11.2  11.8  12.0  13.4  13.5  13.7  13.7  13.1  13.0  12.9  12.9  12.7  12.5  12.2  12.0  10.2  10.0   9.9   9.9   9.3   9.1   9.1   9.0   0.762  -0.927  13.678   1.409   0.833
   AT20GJ021416-614933   2.2378334 -61.8259697  2009-12-07 . .   547   577   599   615   665   671   675   678   682   678   669   665   600   591   563   550   580   575   579   573   540   530   523   513   8.1   8.5   8.9   9.1   9.8   9.9  10.0  10.0  10.1  10.0   9.9   9.8   9.1   8.9   8.4   8.3   8.7   8.5   8.7   8.6   8.2   8.0   7.9   7.8   0.545  -1.321  19.788   1.282   1.200
   AT20GJ021648-324740   2.2800527 -32.7945824  2009-11-19 . .   317   327   334   330   335   335   336   333   275   273   270   269   256   252   243   238   190   188   187   185   171   166   165   163   6.3   6.5   6.6   6.6   6.7   6.7   6.7   6.7   5.5   5.4   5.4   5.4   5.2   5.1   4.9   4.8   3.8   3.8   3.8   3.7   3.5   3.4   3.4   3.4   0.331  -1.220  17.687   0.562   1.120
   AT20GJ021648-324740   2.2800527 -32.7945824  2009-12-07 . .   323   331   336   337   331   330   326   325   285   284   280   276   242   239   228   221   227   222   224   222   206   198   198   194   4.9   5.0   5.0   5.1   5.0   5.0   4.9   5.0   4.3   4.3   4.2   4.2   3.7   3.7   3.5   3.4   3.5   3.4   3.4   3.4   3.2   3.1   3.1   3.0   0.183  -1.572  24.385   0.466   1.127
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-07-25 . .  1296  1293  1294  1278  1285  1280  1320  1320   940   926   914   902   756   746   736   726   699   698   689   683   640   637   635   632  17.9  17.9  17.9  17.7  17.8  17.7  18.3  18.3  13.0  12.8  12.6  12.5  10.5  10.3  10.2  10.3   9.7   9.7   9.5   9.5   8.9   8.8   8.8   9.2   0.842  -0.987   7.425   2.649   1.341
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-07-26 . .  1296  1292  1284  1274  1219  1205  1193  1181   934   922   908   896   780   772   762   750   734   727   724   721   674   663   660   659  15.1  15.1  15.0  14.9  14.2  14.1  13.9  13.8  10.9  10.8  10.6  10.4   9.1   9.0   8.9   8.9   8.6   8.5   8.4   8.4   8.1   7.9   7.9   8.0   0.151  -1.271  18.144   1.825   0.488
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-07-31 . .     0     0     0     0     0     0     0     0   914   903   890   879   766   758   754   741   596   590   584   578   520   515   511   502   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   4.8   4.7   4.7   4.1   4.0   4.0   4.3   3.2   3.1   3.1   3.1   3.1   3.1   2.7   3.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-11-06 . .  1301  1295  1282  1268  1182  1162  1143  1137   944   925   907   890   767   745   708   696   615   600   580   580     0     0     0     0  21.8  21.7  21.5  21.3  19.8  19.5  19.2  19.1  15.8  15.5  15.2  14.9  13.1  12.7  12.1  11.9  10.8  10.4  10.1  10.2   0.0   0.0   0.0   0.0   0.041  -1.365  22.991   1.540   1.451
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-11-19 . .  1295  1298  1295  1263  1216  1203  1191  1177   912   904   894   885   839   820   795   779   626   616   610   604   563   547   544   532  25.5  25.6  25.5  24.9  24.0  23.7  23.5  23.2  18.0  17.8  17.6  17.5  16.7  16.2  15.7  15.5  12.4  12.2  12.0  11.9  11.2  10.9  10.8  10.6   0.068  -1.281  22.334   1.634   1.098
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-12-07 . .  1305  1300  1280  1259  1181  1167  1151  1141   948   939   924   910   799   781   743   715   713   719   709   706   659   655   637   630  19.3  19.2  18.9  18.6  17.5  17.3  17.0  16.9  14.0  13.9  13.7  13.5  11.8  11.6  11.0  10.7  10.6  10.6  10.5  10.5   9.9   9.8   9.4   9.5  -0.065  -1.818  32.584   1.192   1.219
   AT20GJ022934-784744   2.4929194 -78.7955551  2010-03-06 . .   780   782   793   799   772   765   756   750   574   564   555   543   452   449   455   459   452   449   448   438   388   387   402   410  13.6  13.6  13.8  13.9  13.5  13.3  13.2  13.1  10.2  10.0   9.8   9.6   8.3   8.1   8.3   8.8   8.1   8.0   8.0   7.9   7.1   7.0   7.3   7.6   0.711  -0.934   7.376   1.577   0.983
   AT20GJ022934-784744   2.4929194 -78.7955551  2010-08-10 . .   767   753   754   775   689   676     0   653     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.5   9.4   9.4   9.6  10.2   8.4   0.0   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ022934-784744   2.4929194 -78.7955551  2010-08-20 . .   816   814   820   812   808   801   794   788   623   617   610   604   528   523   505   493   406   400   397   393   352   350   341   331  11.4  11.3  11.4  11.3  11.3  11.2  11.1  11.0   8.7   8.6   8.5   8.4   7.5   7.3   7.2   7.0   5.8   5.7   5.6   5.6   5.0   5.0   4.9   4.8   0.350  -1.167  13.634   1.410   0.635
   AT20GJ023111-474611   2.5199361 -47.7699738  2009-11-19 . .   450   469   482   480   469   470   472   466   368   365   362   359   347   338   330   324   274   269   267   267   255   249   248   245   9.0   9.3   9.5   9.6   9.4   9.3   9.3   9.3   7.3   7.3   7.2   7.2   7.0   6.8   6.6   6.5   5.5   5.4   5.3   5.4   5.1   5.0   5.0   5.0   1.222  -0.597   4.645   0.905   1.074
   AT20GJ023111-474611   2.5199361 -47.7699738  2009-12-07 s .   449   462   467   468   456   453   450   441   382   377   374   370   336   332   316   309   337   342   335   339   344   334   332   327   6.7   6.8   6.9   7.0   6.9   6.8   6.7   6.7   5.7   5.6   5.5   5.6   5.1   5.0   4.8   4.7   5.1   5.2   5.1   5.1   5.2   5.1   5.0   5.0   0.884  -0.594   4.985   0.913   1.241
   AT20GJ024554-445939   2.7650195 -44.9943047  2010-03-06 . .   770   745   739   733   671   665   657   667   471   472   472   473   462   462   473   473   465   462   454   458   436   442   449   464  13.4  13.0  12.9  12.8  11.7  11.6  11.5  11.6   8.3   8.3   8.3   8.4   8.3   8.3   8.5   8.8   8.3   8.2   8.1   8.2   7.8   7.9   8.0   8.4   0.149  -0.614   4.500   1.576   2.328
   AT20GJ024554-445939   2.7650195 -44.9943047  2010-08-21 . .   445   424   409   391   404   430   466     0   422   428   434   441   471   474   478   479     0     0     0     0     0     0     0     0   4.8   4.3   4.2   4.2   4.4   4.6   5.0   0.0   4.3   4.4   4.4   4.5   4.8   4.9   4.9   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ025329-544151   2.8914388 -54.6976204  2009-11-19 s .  1118  1166  1209  1222  1358  1400  1444  1478  1646  1661  1676  1687  1852  1832  1806  1790  1687  1674  1668  1666  1654  1617  1619  1601  22.1  23.0  23.9  24.1  26.8  27.6  28.5  29.2  32.5  32.8  33.1  33.3  36.5  36.1  35.6  35.3  33.3  33.0  32.9  32.9  32.6  31.9  31.9  31.6   0.489  -1.151  40.000   3.216   1.236
   AT20GJ025329-544151   2.8914388 -54.6976204  2009-12-07 s .  1165  1199  1225  1251  1364  1383  1405  1430  1680  1688  1694  1699  1670  1659  1612  1589  1797  1811  1811  1814  1731  1705  1680  1661  17.2  17.7  18.1  18.5  20.2  20.5  20.8  21.2  24.9  25.0  25.1  25.2  24.7  24.6  23.9  23.5  26.6  26.8  26.8  26.9  25.6  25.2  24.9  24.6   0.381  -2.079  40.000   2.576   1.207
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-07-25 . .     0     0     0     0     0     0     0     0  2197  2174  2153  2131  1878  1861  1846  1830  1896  1894  1882  1882  1803  1796  1786  1787   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  30.4  30.1  29.8  29.5  26.0  25.8  25.5  25.3  26.2  26.2  26.0  26.0  25.0  24.9  24.7  24.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-07-26 . .     0     0     0     0     0     0     0     0  2187  2166  2145  2123  1910  1898  1877  1858  1907  1900  1896  1878  1778  1765  1768  1756   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  25.5  25.3  25.0  24.8  22.3  22.1  21.9  21.7  22.2  22.2  22.1  21.9  20.7  20.6  20.6  20.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-11-06 s .  2539  2522  2499  2477  2331  2298  2270  2275  1967  1937  1907  1877  1680  1636  1562  1546  1415  1382  1356  1356     0     0     0     0  42.6  42.3  41.9  41.6  39.1  38.6  38.1  38.2  33.0  32.5  32.0  31.5  28.2  27.5  26.2  26.2  23.8  23.2  22.8  22.8   0.0   0.0   0.0   0.0   0.034  -1.200  28.446   2.991   1.289
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-11-19 s .  2488  2498  2482  2431  2318  2322  2322  2328  1931  1921  1909  1895  1840  1803  1758  1732  1452  1428  1417  1408  1338  1300  1296  1273  49.1  49.3  49.0  48.0  45.7  45.8  45.8  45.9  38.1  37.9  37.7  37.4  36.3  35.6  34.7  34.4  28.6  28.2  28.0  27.8  26.4  25.6  25.6  25.1  -0.013  -1.456  40.000   2.541   1.003
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-12-07 . .  2492  2475  2431  2395  2269  2244  2217  2201  1949  1929  1905  1883  1667  1644  1594  1569  1605  1618  1604  1600  1515  1505  1479  1460  36.9  36.6  36.0  35.5  33.6  33.2  32.8  32.6  28.9  28.6  28.2  27.9  24.7  24.3  23.6  23.2  23.8  24.0  23.7  23.7  22.4  22.3  21.9  21.6  -0.055  -1.784  40.000   2.250   1.092
   AT20GJ030350-621125   3.0640645 -62.1904297  2010-07-12 s .     0     0     0     0     0     0     0     0  1663  1646  1628  1614  1487  1479  1458  1431  1151  1142  1130  1125  1036  1025  1013  1003   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.4  18.2  18.0  17.9  16.5  16.4  16.2  16.4  12.8  12.7  12.5  12.5  11.5  11.4  11.2  11.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2010-07-31 s .  2331  2352  2310  2216  2221  2262  2237  2232     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  29.0  29.2  28.7  27.5  27.6  28.1  27.8  27.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2010-08-10 . .  2224  2146  2126  2164  1914  1891     0  1850     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.6  26.7  26.4  26.9  23.8  23.5   0.0  23.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030956-605839   3.1655830 -60.9775162  2009-11-19 s .  1243  1243  1226  1186  1104  1103  1099  1094   889   884   880   876   862   845   823   810   694   687   681   678   649   634   633   623  24.5  24.5  24.2  23.4  21.8  21.8  21.7  21.6  17.5  17.4  17.4  17.3  17.2  16.7  16.2  16.2  13.7  13.6  13.4  13.4  12.9  12.6  12.5  12.4  -0.049  -1.069  40.000   1.251   1.113
   AT20GJ030956-605839   3.1655830 -60.9775162  2009-12-07 . .  1264  1248  1217  1193  1100  1081  1060  1053   912   902   892   884   784   769   732   714   754   755   751   752   718   710   696   684  18.7  18.5  18.0  17.7  16.3  16.0  15.7  15.6  13.5  13.4  13.2  13.1  11.6  11.4  10.8  10.7  11.2  11.2  11.1  11.1  10.6  10.7  10.3  10.3  -0.093  -1.555  40.000   1.066   1.530
   AT20GJ030956-605839   3.1655830 -60.9775162  2010-07-31 s .  1311  1333  1324  1287  1339  1365  1338  1341     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.3  16.6  16.5  16.0  16.6  17.0  16.6  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030956-605839   3.1655830 -60.9775162  2010-08-10 . .  1199  1182  1193  1239  1165  1164     0  1168     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.9  14.7  14.8  15.4  14.5  14.5   0.0  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-05-30 s .  1109  1126  1133  1143     0     0     0     0     0     0     0     0     0     0     0     0  1015  1012   983   999     0     0     0     0  13.8  14.0  14.1  14.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.1  13.0  12.7  13.1   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-06-14 . .  1196  1237  1248  1234  1270  1284  1287  1290  1258  1248  1234  1221  1080  1050  1065  1064  1100  1095  1090  1088  1041  1029  1024  1014  10.9  11.2  11.3  11.2  11.5  11.7  11.7  11.7  11.4  11.3  11.2  11.1   9.8   9.5   9.7  10.2  10.0  10.0   9.9   9.9  10.0   9.8   9.3   9.9   0.266  -1.429  27.819   2.009   1.957
   AT20GJ031155-765151   3.1986944 -76.8641663  2009-10-14 s .  1250  1224  1248  1294  1307  1312  1320  1363  1461  1453  1449  1443  1337  1323  1312  1300  1122  1112  1099  1085   971   973   953   942  11.2  11.0  11.2  11.6  11.7  11.8  11.8  12.2  13.1  13.0  13.0  12.9  12.0  11.9  11.8  11.6  10.1  10.0   9.8   9.7   8.7   8.7   8.5   8.8   0.206  -2.402  39.578   1.877   2.159
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-07-12 . .  1187  1206  1227  1237  1266  1284  1305  1327  1263  1257  1245  1238  1139  1137  1125  1108   903   894   885   879   791   780   772   766  13.2  13.4  13.6  13.7  14.0  14.2  14.5  14.7  14.0  13.9  13.8  13.7  12.6  12.6  12.5  12.8  10.0   9.9   9.8   9.8   9.1   9.0   8.9   9.0   0.236  -1.819  31.359   1.880   0.886
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-07-31 . .  1277  1336  1360  1348  1460  1505  1502  1516  1141  1124  1100  1082   917   910   895   880     0     0     0     0     0     0     0     0  15.9  16.6  16.9  16.8  18.2  18.7  18.7  18.9  14.6  14.4  14.1  14.0  12.3  12.1  11.9  11.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-08-10 . .  1225  1219  1245  1303  1250  1249  1244  1249     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.2  15.2  15.5  16.2  15.5  15.5  15.5  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-08-20 . .  1232  1247  1276  1282  1341  1349  1357  1364  1256  1254  1250  1245  1158  1155  1123  1098   958   946   940   932   857   856   832   811  17.2  17.4  17.8  17.9  18.7  18.8  18.9  19.0  17.5  17.5  17.4  17.4  16.1  16.1  15.7  15.5  13.4  13.2  13.1  13.0  11.9  11.9  11.6  11.5   0.333  -1.257  23.925   2.262   0.660
   AT20GJ033413-400825   3.5704595 -40.1403885  2010-01-27 s .  2144  2249  2345  2417  2618  2656  2711  2705  2582  2577  2563  2551  2441  2416  2378  2329     0     0     0     0     0     0     0     0  22.0  23.1  24.1  24.8  26.9  27.3  27.9  27.8  26.5  26.5  26.3  26.2  25.1  24.8  24.5  23.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-07-25 . .  2160  2350  2552  2695  3324  3418  3648  3739  3400  3387  3371  3353  3076  3055  3032  2989  3131  3104  3098  3073  2975  2959  2954  2955  29.9  32.5  35.3  37.3  46.0  47.3  50.5  51.7  47.0  46.9  46.6  46.4  42.6  42.3  42.0  41.4  43.3  42.9  42.9  42.5  41.2  40.9  40.9  40.9   1.663  -0.669   8.211   6.708   1.323
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-07-31 . .     0     0     0     0     0     0     0     0  3334  3331  3322  3316  3091  3095  3192  3144  2705  2691  2677  2661  2482  2470  2451  2413   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.7  17.7  17.7  17.6  16.4  16.5  17.0  16.7  14.4  14.3  14.2  14.2  13.2  13.1  13.0  12.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-11-19 . .  2208  2378  2514  2588  2843  2914  2994  3058  2984  2985  2989  2986  3076  3022  2949  2904  2409  2381  2365  2353  2252  2190  2188  2157  43.6  46.9  49.6  51.1  56.1  57.5  59.1  60.3  58.9  58.9  59.0  58.9  60.7  59.6  58.2  57.3  47.5  47.0  46.7  46.4  44.4  43.2  43.2  42.6   0.638  -1.108  19.670   6.063   1.499
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-12-07 . .  2201  2332  2427  2496  2712  2742  2774  2809  2939  2933  2921  2904  2723  2683  2574  2516  2658  2670  2659  2651  2590  2566  2510  2471  32.6  34.5  35.9  36.9  40.1  40.6  41.1  41.6  43.5  43.4  43.2  43.0  40.3  39.7  38.1  37.2  39.3  39.5  39.4  39.2  38.3  38.0  37.2  36.6   0.531  -1.309  22.825   5.393   1.117
   AT20GJ033413-400825   3.5704595 -40.1403885  2010-07-31 s .  2199  2354  2459  2486  2934  3068  3094  3152     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.3  29.3  30.6  30.9  36.5  38.1  38.5  39.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033654-361606   3.6150332 -36.2683334  2010-03-06 . .   634   622   622   623   609   609   610   607   573   570   567   565   535   533   549   550   535   530   532   528   501   500   521   526  11.1  10.8  10.8  10.9  10.6  10.6  10.6  10.7  10.1  10.0  10.0  10.0   9.6   9.5   9.8  10.2   9.5   9.4   9.4   9.4   9.0   8.9   9.3   9.5   0.102  -1.655  40.000   0.777   1.358
   AT20GJ033654-361606   3.6150332 -36.2683334  2010-07-31 s .   648   660   654   635   643   658   648   645     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.1   8.2   8.1   8.1   8.3   8.4   8.1   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033654-361606   3.6150332 -36.2683334  2010-08-20 s .   622   611   609   601   593   590   588   584   460   458   455   452   418   418   408   397   345   341   340   339   319   321   312   303   8.7   8.5   8.5   8.4   8.3   8.2   8.2   8.1   6.4   6.4   6.3   6.3   5.9   5.8   5.8   5.7   4.9   4.8   4.8   4.9   4.6   4.6   4.5   4.4   0.726  -0.637   5.010   1.228   1.104
   AT20GJ040353-360500   4.0649305 -36.0838623  2010-01-27 s .   755   787   844   932  1210  1296  1414     0  3004  3078  3155  3221  3741  3773  3780  3765     0     0     0     0     0     0     0     0   7.8   8.1   8.7   9.6  12.4  13.3  14.5   0.0  30.9  31.6  32.4  33.1  38.5  38.8  38.9  38.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2010-02-28 . .   781   829   895   965  1364  1476  1617  1720  3201  3263  3320  3371  3791  3778  3695  3637  4093  4117  4099  4104  4152  4153  4146  4188   9.7  10.3  11.1  12.0  17.0  18.4  20.1  21.4  39.8  40.6  41.3  41.9  47.2  47.0  46.0  45.3  50.9  51.2  51.0  51.1  51.7  51.7  51.6  52.1   1.276  -1.060  31.823   8.274   2.826
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-07-25 . .   721   720   728   729   810   832   891   927  1225  1251  1273  1298  1417  1431  1447  1449  1884  1899  1911  1929  2033  2042  2054  2062  10.0  10.0  10.1  10.1  11.2  11.5  12.3  12.8  17.0  17.3  17.6  18.0  19.6  19.8  20.0  20.1  26.1  26.3  26.4  26.7  28.1  28.3  28.4  28.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-07-31 . .     0     0     0     0     0     0     0     0  1267  1296  1326  1353  1517  1546  1626  1626  1703  1710  1718  1725  1759  1764  1764  1751   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.9   7.1   7.2   8.1   8.2   8.7   8.7   9.1   9.1   9.1   9.2   9.4   9.4   9.4   9.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-11-06 . .   700   713   736   751   946   991  1056  1117  2232  2279  2335  2376  2792  2779  2742  2762  3185  3181  3153  3186     0     0     0     0  11.7  12.0  12.4  12.6  15.9  16.6  17.7  18.8  37.5  38.2  39.2  39.9  46.9  46.6  46.0  46.3  53.4  53.4  52.9  53.5   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-12-07 . .   754   757   784   823  1018  1074  1141  1213  2578  2632  2675  2710  2814  2878  2931  2980  4005  4071  4077  4098  4031  4017  4047  4030  11.2  11.2  11.6  12.2  15.1  15.9  16.9  18.0  38.2  39.0  39.6  40.1  41.7  42.6  43.4  44.1  59.3  60.3  60.4  60.7  59.7  59.5  59.9  59.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ040658-382627   4.1163986 -38.4411240  2010-01-27 s .  1656  1658  1671  1766  1641  1647  1669     0  1557  1550  1541  1532  1447  1435  1415  1391     0     0     0     0     0     0     0     0  17.0  17.0  17.2  18.2  16.9  16.9  17.2   0.0  16.0  15.9  15.8  15.8  14.9  14.8  14.6  14.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040658-382627   4.1163986 -38.4411240  2010-02-28 . .  1653  1667  1686  1693  1691  1701  1713  1698  1507  1496  1479  1464  1363  1340  1287  1243  1174  1168  1150  1145  1072  1063  1051  1049  20.6  20.7  21.0  21.1  21.0  21.2  21.3  21.1  18.8  18.6  18.4  18.2  17.0  16.7  16.0  15.8  14.6  14.5  14.3  14.2  13.3  13.2  13.1  13.4   0.651  -0.641   7.415   3.428   1.197
   AT20GJ040658-382627   4.1163986 -38.4411240  2009-07-25 . .  1614  1632  1656  1659  1767  1781  1862  1884  1549  1538  1527  1513  1366  1358  1345  1325  1399  1396  1388  1393  1331  1324  1323  1319  22.3  22.6  22.9  23.0  24.5  24.6  25.8  26.1  21.4  21.3  21.1  20.9  18.9  18.8  18.6  18.3  19.4  19.3  19.2  19.3  18.4  18.3  18.3  18.3   0.983  -0.700   7.250   3.546   1.402
   AT20GJ040658-382627   4.1163986 -38.4411240  2009-07-31 . .     0     0     0     0     0     0     0     0  1556  1551  1544  1538  1413  1415  1461  1438  1216  1214  1203  1198  1114  1110  1099  1084   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.3   8.2   8.2   8.2   7.5   7.5   7.8   7.7   6.5   6.5   6.4   6.4   5.9   5.9   5.9   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ040658-382627   4.1163986 -38.4411240  2009-12-07 . .  1627  1632  1620  1614  1569  1565  1549  1550  1510  1494  1468  1446  1188  1194  1193  1191  1338  1339  1337  1337  1279  1267  1259  1253  24.1  24.2  24.0  23.9  23.2  23.2  22.9  22.9  22.4  22.1  21.7  21.4  17.6  17.7  17.7  18.1  19.8  19.8  19.8  19.8  18.9  18.8  18.6  18.8   0.165  -1.089  27.000   2.384   2.599
   AT20GJ040733-330345   4.1260872 -33.0628777  2010-01-27 . .   688   708   736   794   788   794   811     0   731   725   716   710   639   630   616   604     0     0     0     0     0     0     0     0   7.1   7.3   7.6   8.2   8.1   8.2   8.3   0.0   7.5   7.5   7.4   7.3   6.9   6.7   6.6   6.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040733-330345   4.1260872 -33.0628777  2010-02-28 s .   676   700   729   753   800   813   824   821   701   692   681   671   591   579   552   530   452   449   440   434   389   384   376   375   8.4   8.7   9.1   9.4  10.0  10.1  10.3  10.2   8.7   8.6   8.5   8.4   7.7   7.4   7.1   6.9   5.8   5.7   5.6   5.6   5.0   4.9   4.8   4.9   0.870  -1.048  10.507   1.627   1.087
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-07-25 . .     0     0     0     0   828   843   890   907   757   750   743   735   632   625   616   606   586   582   574   572   524   520   516   513   0.0   0.0   0.0   0.0  11.5  11.7  12.3  12.6  10.5  10.4  10.3  10.2   8.7   8.7   8.5   8.7   8.1   8.1   7.9   7.9   7.6   7.5   7.4   7.5   1.848  -0.931   8.544   1.699   1.001
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-07-31 . .     0     0     0     0     0     0     0     0   747   743   735   730   642   639   658   644   507   501   496   491   436   432   425   418   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   4.0   3.9   3.9   3.4   3.4   3.5   3.8   2.7   2.7   2.6   2.6   2.7   2.6   2.6   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-11-06 . .   700   716   735   751     0     0     0     0   762   752   742   731   653   636   609   599   519   510   500   500   453   439   403   402  11.8  12.0  12.3  12.6   0.0   0.0   0.0   0.0  12.8  12.6  12.5  12.3  11.2  10.9  10.4  10.3   9.1   8.9   8.7   8.8   8.4   8.2   7.6   7.9   0.480  -1.365  18.838   1.451   1.469
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-12-07 . .   668   682   703   723   758   765   771   771   763   754   737   723   573   573   572   571   578   579   575   569   520   510   511   504   9.9  10.1  10.4  10.7  11.2  11.3  11.4  11.4  11.3  11.2  10.9  10.7   8.9   8.8   8.8   8.8   8.7   8.7   8.6   8.6   7.9   7.7   7.7   7.6   0.527  -1.367  17.712   1.424   2.325
   AT20GJ042442-375620   4.4117345 -37.9391060  2010-01-27 . .   721   713   706     0   647   642   649     0   651   656   661   665   699   700   697   692     0     0     0     0     0     0     0     0   7.4   7.3   7.3   0.0   6.7   6.6   6.8   0.0   6.7   6.7   6.8   6.8   7.5   7.5   7.4   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042442-375620   4.4117345 -37.9391060  2010-02-28 s .   688   683   680   676   635   633   632   631   659   665   670   675   738   735   718   701   758   759   756   756   752   751   747   751   8.6   8.5   8.5   8.4   7.9   7.9   7.9   8.0   8.2   8.3   8.3   8.4   9.5   9.4   9.2   9.0   9.4   9.4   9.4   9.4   9.4   9.5   9.3   9.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ042442-375620   4.4117345 -37.9391060  2009-07-25 . .   853   862   874   873   908   911   949   959   847   846   845   843   790   787   782   773   862   856   853   850   831   827   820   823  11.8  11.9  12.1  12.1  12.6  12.6  13.1  13.3  11.7  11.7  11.7  11.7  10.9  10.9  10.8  11.0  11.9  11.8  11.8  11.8  11.5  11.5  11.4  11.9   0.638  -0.630   9.366   1.847   1.140
   AT20GJ042442-375620   4.4117345 -37.9391060  2009-07-31 . .     0     0     0     0     0     0     0     0   846   847   847   847   806   808   836   826   721   717   712   709   661   656   651   640   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.5   4.5   4.5   4.5   4.3   4.3   4.5   4.8   3.8   3.8   3.8   3.8   3.5   3.5   3.5   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ042442-375620   4.4117345 -37.9391060  2009-12-07 . .   774   768   754   745   703   697   689   685   672   667   658   649   557   557   557   557   652   662   660   665   662   663   663   666  11.5  11.4  11.2  11.0  10.4  10.3  10.2  10.1  10.0   9.9   9.7   9.6   8.6   8.6   8.5   8.6   9.7   9.8   9.8   9.8  10.0  10.0   9.8  10.0   0.030  -0.633  40.000   1.017   2.374
   AT20GJ042840-375619   4.4778956 -37.9387741  2010-01-27 . .  2388  2437  2503  2671  2575  2592  2643     0  2759  2764  2766  2770  2792  2793  2769  2738     0     0     0     0     0     0     0     0  24.6  25.1  25.7  27.5  26.5  26.7  27.2   0.0  28.4  28.4  28.4  28.5  28.7  28.7  28.5  28.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2010-02-28 s .  2199  2277  2349  2397  2600  2673  2748  2682  3064  3077  3081  3082  3192  3154  3056  2975  3069  3080  3052  3059  2981  2991  2978  3000  27.4  28.3  29.2  29.8  32.4  33.3  34.2  33.4  38.1  38.3  38.3  38.3  39.7  39.2  38.0  37.0  38.2  38.3  38.0  38.1  37.1  37.2  37.1  37.3   0.436  -0.795  39.841   5.952   1.184
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-10 . .     0     0     0     0     0     0     0     0  4090  3940  3898  3894  4086  4121  4128  4098     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  50.8  49.0  48.4  48.4  50.8  51.2  51.3  50.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2952  2933  2907  2899  2722  2715  2674  2655   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  36.7  36.5  36.1  36.0  33.8  33.7  33.2  33.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-25 . .  2716  2826  2944  3020  3460  3538  3725  3785  3486  3490  3484  3472  3135  3108  3083  3043  3398  3345  3375  3315  3271  3234  3251  3232  37.6  39.1  40.7  41.8  47.9  49.0  51.5  52.4  48.2  48.3  48.2  48.0  43.4  43.0  42.7  42.1  47.0  46.3  46.7  45.9  45.3  44.7  45.0  44.7   1.263  -0.599   7.832   6.913   1.474
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-31 . .     0     0     0     0     0     0     0     0  3428  3425  3423  3424  3284  3277  3297  3239  2833  2816  2801  2784  2600  2590  2578  2526   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.2  18.2  18.2  18.2  17.5  17.4  17.5  17.2  15.1  15.0  14.9  14.8  13.8  13.8  13.7  13.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-12-07 . .  2421  2475  2505  2537  2568  2574  2567  2577  2606  2589  2569  2545  2191  2192  2200  2200  2513  2515  2522  2523  2486  2457  2448  2429  35.8  36.6  37.1  37.6  38.0  38.1  38.0  38.1  38.6  38.3  38.0  37.7  32.4  32.5  32.6  32.6  37.2  37.2  37.3  37.3  36.8  36.4  36.2  36.0   0.421  -0.775  16.648   5.001   2.024
   AT20GJ043900-452222   4.6502375 -45.3729324  2010-01-27 . .   665   673   683   726   679   679   689     0   626   623   618   615   567   563   554   544     0     0     0     0     0     0     0     0   6.8   6.9   7.0   7.5   7.0   7.0   7.1   0.0   6.4   6.4   6.4   6.3   6.2   6.1   6.0   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ043900-452222   4.6502375 -45.3729324  2010-02-28 s .   602   617   631   638   657   662   668   663   599   595   588   582   547   540   520   502   460   457   451   449   421   417   414   416   7.5   7.7   7.9   7.9   8.2   8.2   8.3   8.4   7.5   7.4   7.3   7.2   7.1   6.9   6.7   6.5   5.9   5.8   5.8   5.8   5.4   5.3   5.3   5.4   0.728  -0.700   8.721   1.326   0.897
   AT20GJ043900-452222   4.6502375 -45.3729324  2009-07-25 . .     0     0     0     0   604   612   639   646   517   514   509   502   442   438   433   425   443   437   436   432   415   412   409   402   0.0   0.0   0.0   0.0   8.4   8.5   8.8   9.0   7.2   7.1   7.0   7.0   6.1   6.1   6.0   6.2   6.4   6.3   6.2   6.2   6.1   6.0   6.0   6.0   3.000  -0.640   6.520   1.008   0.936
   AT20GJ043900-452222   4.6502375 -45.3729324  2009-07-31 . .     0     0     0     0     0     0     0     0   545   542   538   534   484   481   490   483   397   395   392   389   354   353   349   343   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.9   2.9   2.9   2.8   2.9   2.6   2.6   2.9   2.4   2.3   2.3   2.4   2.2   2.2   2.2   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ043900-452222   4.6502375 -45.3729324  2009-12-07 . .   612   622   628   634   647   647   647   645   626   619   613   604   476   479   477   475   526   527   525   521   492   492   486   481   9.1   9.2   9.3   9.4   9.6   9.6   9.6   9.7   9.3   9.2   9.1   8.9   7.2   7.2   7.2   7.2   7.9   7.9   7.9   7.8   7.4   7.4   7.3   7.3   0.522  -0.953  13.384   1.259   2.863
   AT20GJ044017-433308   4.6714391 -43.5523872  2010-01-27 . .  2262  2124  1989     0  1493  1443  1405  1265   932   919   906   895   812   805   792   783     0     0     0     0     0     0     0     0  23.3  21.8  20.5   0.0  15.4  14.8  14.5  13.0   9.6   9.4   9.3   9.2   8.7   8.6   8.4   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2010-02-28 s .  2275  2139  2021  1913  1545  1498  1449  1423   933   922   906   893   825   811   780   756   716   713   706   705   674   670   666   667  28.3  26.6  25.1  23.8  19.2  18.6  18.0  17.7  11.6  11.5  11.3  11.1  10.6  10.3   9.9   9.7   8.9   8.9   8.8   8.8   8.6   8.5   8.3   8.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2009-07-25 . .  2415  2271  2146  2021  1714  1659  1664  1629   935   917   900   883   739   729   718   705   727   731   725   715   677   676   672   674  33.4  31.4  29.7  28.0  23.7  23.0  23.0  22.5  12.9  12.7  12.5  12.2  10.2  10.1   9.9  10.1  10.1  10.1  10.0   9.9   9.4   9.4   9.3   9.8  -0.527  -0.902   4.500   5.186   2.757
   AT20GJ044017-433308   4.6714391 -43.5523872  2009-07-31 . .     0     0     0     0     0     0     0     0   942   928   913   900   776   770   782   768   620   617   610   606   553   550   543   535   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.0   4.9   4.9   4.8   4.1   4.1   4.2   4.5   3.3   3.3   3.3   3.2   3.3   3.3   2.9   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2009-12-07 . .  2324  2171  2007  1885  1499  1444  1381  1338   959   943   924   908   732   731   730   726   797   799   794   797   768   762   760   758  34.4  32.1  29.7  27.9  22.2  21.4  20.4  19.8  14.2  14.0  13.7  13.4  11.0  11.0  10.9  10.9  11.8  11.8  11.8  11.8  11.4  11.4  11.3  11.4  -0.648  -0.648   9.499   2.815   2.821
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-07-25 . .     0     0     0     0     0     0     0     0  1031  1035  1038  1040   999   995   994   993  1095  1102  1101  1098  1077  1078  1068  1065   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.3  14.3  14.4  14.4  13.8  13.8  13.8  13.7  15.2  15.3  15.2  15.2  14.9  14.9  14.8  15.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-07-26 . .     0     0     0     0     0     0     0     0  1012  1015  1019  1020  1000   999   997   997  1114  1110  1109  1102  1072  1069  1071  1064   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.8  11.8  11.9  11.9  11.7  11.7  11.6  12.2  13.0  12.9  12.9  12.9  12.5  12.5  12.5  13.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-10-28 s .   495   531   572   603   743   766   795     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.9   9.6  10.3  10.8  13.4  13.8  14.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-12-04 . .   540   566   602   646   754   767   784   757   882   884   888   891   933   922   912   897   970   973   964   957   919   927   922   915   8.7   9.1   9.7  10.4  12.1  12.3  12.6  12.1  14.1  14.2  14.2  14.3  15.0  14.8  14.6  14.6  15.6  15.6  15.5  15.3  14.7  14.9  14.8  14.9   0.602  -1.412  29.379   1.680   1.486
   AT20GJ044047-695217   4.6799774 -69.8715286  2010-08-10 . .   434   447   472   511   530   537   545   557     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.3   5.6   5.9   7.3   7.9   7.6   6.8   7.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-02-28 s .  1354  1385  1404  1414  1441  1452     0  1451  1528  1524  1515  1507  1380  1382  1349  1331  1348  1340  1328  1321  1234  1228  1217  1211  16.8  17.2  17.5  17.6  17.9  18.1   0.0  18.1  19.0  19.0  18.9  18.8  17.6  17.2  16.8  17.0  16.8  16.7  16.5  16.4  15.4  15.3  15.1  15.4   0.252  -1.007  38.983   2.462   2.119
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-05-30 . .  1345  1351  1338  1320  1280  1264  1207     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.7  16.8  16.6  16.4  15.9  15.7  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-06-14 s .  1363  1389  1387  1345  1323  1326  1331  1333  1355  1347  1341  1334  1247  1230  1255  1259  1420  1417  1420  1415  1411  1402  1410  1398  12.4  12.6  12.6  12.2  12.0  12.0  12.1  12.1  12.3  12.2  12.2  12.1  11.3  11.2  11.4  11.8  12.9  12.9  12.9  12.9  12.8  12.8  12.8  13.5   0.181  -0.835  40.000   2.190   2.482
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-09-15 s .  1848  1910  1968  2049  2361  2377  2389  2431  2216  2202  2193  2183  2111  2092  2073  2041     0     0     0     0     0     0     0     0  26.2  27.1  27.9  29.1  33.5  33.7  33.9  34.5  31.4  31.2  31.1  31.0  29.9  29.7  29.4  28.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-10-14 s .  2009  1984  2012  2083  2025  2008  1989  2000  1634  1611  1594  1594  1361  1323  1277  1317  1500  1491  1480  1467  1347  1350  1330  1318  18.0  17.8  18.0  18.7  18.1  18.0  17.8  17.9  14.6  14.4  14.3  14.3  12.2  11.9  11.4  11.8  13.4  13.4  13.3  13.1  12.1  12.1  11.9  11.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-11-19 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1335  1325  1311  1308  1295  1259  1228  1219   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  26.3  26.1  25.9  25.8  25.5  24.8  24.2  24.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-12-04 . .     0     0     0     0     0     0     0     0  1473  1469  1468  1468  1496  1481  1468  1453     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.6  23.5  23.5  23.5  24.0  23.7  23.5  23.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-07-12 . .  1304  1300  1287  1276  1209  1213  1230  1284  1281  1281  1279  1279  1252  1255  1254  1245  1248  1246  1240  1238  1189  1178  1168  1165  14.5  14.4  14.3  14.1  13.4  13.4  13.6  14.2  14.2  14.2  14.2  14.2  14.4  13.9  13.9  14.4  13.8  13.8  13.7  13.7  13.2  13.1  13.0  13.5   0.158  -0.327  40.000   2.400   2.400
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-07-31 . .  1301  1341  1344  1313  1370  1400  1387  1401     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.2  16.7  16.7  16.3  17.0  17.4  17.3  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-08-10 . .  1315  1284  1281  1316  1211  1208     0  1205     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.3  16.0  15.9  16.4  15.1  15.0   0.0  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2010-01-27 . .  3949  3967  3992     0  3732  3714  3722     0  3081  3044  3006  2973  2640  2608  2562  2515     0     0     0     0     0     0     0     0  40.6  40.8  41.0   0.0  38.4  38.2  38.3   0.0  31.7  31.3  30.9  30.6  27.1  26.8  26.3  25.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2010-02-28 s .  4003  4043  4085  4073  3885  3887  3880  3873  3034  3000  2957  2920  2683  2635  2528  2445  2191  2180  2152  2139  1985  1972  1953  1952  49.8  50.3  50.8  50.7  48.3  48.4  48.3  48.2  37.8  37.3  36.8  36.3  33.4  32.8  31.5  30.4  27.3  27.1  26.8  26.6  24.7  24.5  24.3  24.3   1.009  -0.634   4.500   7.935   1.023
   AT20GJ045550-461558   4.9307704 -46.2663002  2009-07-25 . .  4312  4383  4458  4455  4629  4652  4843  4872  3596  3560  3516  3471  2993  2954  2914  2861  3028  3005  2994  2972  2826  2802  2795  2781  59.7  60.6  61.7  61.6  64.0  64.4  67.0  67.4  49.8  49.3  48.6  48.0  41.4  40.9  40.3  39.6  41.9  41.6  41.4  41.1  39.1  38.8  38.7  38.5   1.502  -0.702   5.356   8.857   1.731
   AT20GJ045550-461558   4.9307704 -46.2663002  2009-07-31 . .     0     0     0     0     0     0     0     0  2829  2816  2758  2715  3063  3051  3122  3070  2476  2464  2438  2413  2200  2184  2158  2125   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.0  15.0  14.7  14.4  16.3  16.2  16.6  16.3  13.2  13.1  13.0  12.8  11.7  11.6  11.5  11.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2009-12-07 . .  4027  4039  4031  4043  3856  3817  3770  3745  3246  3200  3152  3103  2534  2519  2507  2492  2579  2579  2561  2556  2403  2379  2369  2353  59.6  59.8  59.7  59.8  57.1  56.5  55.8  55.4  48.1  47.4  46.7  45.9  37.5  37.3  37.1  36.9  38.2  38.2  37.9  37.8  35.6  35.2  35.1  34.8   0.255  -1.111  15.667   6.514   1.714
   AT20GJ050644-610941   5.1122192 -61.1613846  2010-02-28 . .  1439  1480  1499  1479  1472  1491  1498  1519  1414  1400  1378  1360  1215  1195  1149  1115   995   986   969   960   865   858   850   849  17.9  18.4  18.7  18.4  18.3  18.6  18.6  18.9  17.6  17.4  17.1  16.9  15.5  14.9  14.3  14.2  12.4  12.3  12.1  11.9  10.8  10.9  10.6  10.9   0.239  -1.398  25.790   2.294   1.611
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-07-25 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1351  1346  1331  1327  1249  1251  1242  1228   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.7  18.6  18.4  18.4  17.3  17.3  17.2  17.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-07-31 . .     0     0     0     0     0     0     0     0  1546  1542  1536  1532  1395  1386  1383  1352  1114  1105  1093  1083   973   964   961   935   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.2   8.2   8.2   8.1   7.4   7.4   7.4   7.2   5.9   5.9   5.8   5.8   5.2   5.1   5.1   5.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1057  1042  1030  1012   896   896   879   867   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.5   9.3   9.2   9.1   8.0   8.0   7.9   8.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-10-28 . .  1611  1574  1558  1517  1655  1692  1724  1867     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  29.0  28.3  28.0  27.3  29.8  30.4  31.0  33.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-11-19 . .  1358  1420  1450  1417  1525  1524  1536  1555  1460  1453  1447  1439  1414  1359  1288  1266  1000   984   967   956   889   861   830   818  26.8  28.0  28.6  28.0  30.1  30.1  30.3  30.7  28.8  28.7  28.5  28.4  27.9  26.8  25.4  25.2  19.7  19.4  19.1  18.9  17.5  17.0  16.4  16.3   0.259  -1.953  29.357   2.234   1.305
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-12-04 . .  1610  1598  1605  1622  1649  1640  1628  1594  1507  1500  1494  1483  1422  1393  1371  1343  1314  1319  1282  1270  1156  1151  1153  1148  25.8  25.6  25.7  26.0  26.4  26.3  26.1  25.6  24.2  24.0  24.0  23.8  22.8  22.3  22.0  21.7  21.1  21.1  20.6  20.4  18.5  18.5  18.5  18.6   0.031  -2.731  40.000   1.723   0.803
   AT20GJ051545-455643   5.2625636 -45.9453354  2010-03-15 s .   847   874   880   862   877   882   889   921   814   818   821   825   832   834   824   823   857   855   859   856   892   887   891   897  11.1  11.5  11.6  11.3  11.5  11.6  11.7  12.1  10.7  10.7  10.8  10.8  11.0  11.0  10.9  10.9  11.3  11.2  11.3  11.3  11.7  11.7  11.7  12.4   0.176  -0.981  40.000   1.355   2.104
   AT20GJ051644-620706   5.2791336 -62.1183586  2009-07-25 . .     0     0     0     0     0     0     0     0  1620  1611  1602  1593  1513  1509  1504  1491  1560  1543  1546  1529  1518  1515  1513  1503   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.4  22.3  22.2  22.0  20.9  20.9  20.8  20.6  21.6  21.4  21.4  21.2  21.0  21.0  20.9  20.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ051644-620706   5.2791336 -62.1183586  2009-10-28 s .  1481  1547  1631  1697  1969  2005  2050  2012     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  26.6  27.8  29.3  30.5  35.4  36.1  36.9  36.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ051644-620706   5.2791336 -62.1183586  2009-12-04 . .  1385  1412  1475  1566  1734  1742  1754  1708  1698  1687  1684  1680  1678  1650  1624  1588  1605  1598  1575  1568  1477  1469  1470  1446  22.2  22.6  23.6  25.1  27.8  27.9  28.1  27.4  27.2  27.0  27.0  26.9  26.9  26.5  26.0  25.7  25.7  25.6  25.2  25.1  23.7  23.6  23.6  23.2   0.480  -1.394  23.959   3.169   1.591
   AT20GJ052234-610757   5.3762293 -61.1325378  2010-02-28 . .   500   495   492   493   518   526   535   540   565   563   561   556   524   522   505   491   465   464   458   457   429   426   423   422   6.2   6.2   6.1   6.3   6.6   6.7   6.7   6.9   7.2   7.0   7.0   7.1   6.9   6.7   6.5   6.4   6.0   5.9   5.8   5.9   5.5   5.5   5.5   5.5   0.246  -1.489  40.000   0.832   1.716
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-07-25 . .   488   471   460   451   469   474   499   511   515   516   515   515   490   487   486   483   508   514   509   510   501   496   501   498   6.8   6.5   6.4   6.5   6.8   6.6   6.9   7.1   7.1   7.1   7.1   7.1   6.8   6.7   6.7   7.0   7.0   7.1   7.1   7.1   7.3   7.1   7.2   7.3   0.237  -1.635  40.000   0.755   2.104
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-07-31 . .     0     0     0     0     0     0     0     0   498   501   502   504   491   491   493   485   434   432   430   428   400   398   398   389   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.7   2.7   2.7   2.9   2.6   2.6   2.9   2.6   2.5   2.5   2.6   2.5   2.4   2.4   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   442   440   437   434   399   401   395   391   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   3.9   4.1   4.1   3.8   3.8   3.7   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-10-28 . .   508   489   482   478   500   506   518   508     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.1   8.8   8.7   8.8   9.3   9.1   9.3   9.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-11-19 . .   476   479   474   459   480   483   488   502   522   522   522   522   546   529   510   506   429   424   417   416   402   392   379   376   9.5   9.5   9.4   9.1   9.6   9.6   9.6  10.0  10.3  10.3  10.3  10.4  10.9  10.6  10.2  10.1   8.6   8.4   8.3   8.3   8.0   7.8   7.6   7.6   0.237  -2.010  40.000   0.746   1.829
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-12-04 . .   502   473   463   468   485   489   495   472   531   532   533   534   547   540   535   524   540   543   533   529   503   500   504   492   8.0   7.6   7.4   7.6   7.9   7.8   8.0   7.7   8.5   8.5   8.5   8.6   8.9   8.8   8.7   8.5   8.8   8.8   8.7   8.6   8.2   8.2   8.2   8.1   0.244  -2.299  40.000   0.748   2.603
   AT20GJ052257-362730   5.3827733 -36.4585686  2010-02-28 s e >3309 >3900 >3830     0     0     0     0     0 >2670 >2683 >2699 >2685 >2511 >2500 >2431 >2375 >2679 >2684 >2666 >2653 >2566 >2576 >2561 >2564     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052257-362730   5.3827733 -36.4585686  2009-09-15 s e >3646 >4016 >4540 >4875 >4794 >4588 >4431 >4068 >3856 >3808 >3739 >3715 >3766 >3755 >3763 >3737 >3590 >3574 >3532 >3505 >3465 >3427 >3458 >3458     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052257-362730   5.3827733 -36.4585686  2009-10-14 . e     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 >2610 >2600 >2598 >2576 >2387 >2416 >2377 >2347     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052257-362730   5.3827733 -36.4585686  2009-11-19 . e     0     0     0     0     0     0     0     0 >2538 >2560 >2583 >2611 >2749 >2672 >2557 >2536 >2122 >2101 >2088 >2090 >2039 >1991 >1909 >1886     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2010-05-30 . .   651   672   680   683   716   716   693     0     0     0     0     0     0     0     0     0   643   638   638   624   598   568   586   608   8.3   8.4   8.5   8.7   9.6   9.4   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.6   8.4   8.5   8.5   8.5   8.0   8.4   9.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2009-08-25 . .     0     0     0     0     0     0     0     0   846   838   832   824   718   713   710   700   605   594   585   575   503   501   493   486   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.9   3.8   3.8   4.0   3.9   3.9   4.0   3.4   3.2   3.2   3.2   3.0   2.9   2.9   3.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2009-10-28 s .   706   740   780   809   917   923   937   926     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.7  13.3  14.0  14.6  16.5  16.6  16.9  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2009-12-04 . .   721   733   758   795   860   864   864   821   822   818   817   815   805   794   783   767   809   802   786   787   738   741   742   735  11.6  11.8  12.2  12.7  13.8  13.9  13.9  13.2  13.2  13.1  13.1  13.1  13.1  12.9  12.7  12.5  13.0  12.9  12.6  12.6  12.0  12.0  12.1  12.0   0.364  -1.384  27.674   1.443   1.412
   AT20GJ052930-724528   5.4916723 -72.7578354  2010-07-12 s .   720   752   781   805     0     0     0     0   984   980   975   973   925   925   917   906   786   781   771   766   718   711   703   698   8.0   8.3   8.7   8.9   0.0   0.0   0.0   0.0  10.9  10.9  10.8  10.8  10.7  10.6  10.5  10.5   9.0   8.7   8.8   8.9   8.3   8.2   8.1   8.2   0.568  -1.196  22.731   1.859   0.634
   AT20GJ052930-724528   5.4916723 -72.7578354  2010-08-10 s .   731   741   773   828   837   851   858   871     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.1   9.2   9.6  10.3  10.4  10.6  10.7  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053628-340110   5.6078979 -34.0198517  2010-02-28 s .   449   447   443   439   429   428   426   430   337   332   327   322     0     0     0     0   236   236   231   230     0     0     0     0   5.7   5.6   5.5   5.6   5.5   5.4   5.4   5.5   4.4   4.3   4.2   4.2   0.0   0.0   0.0   0.0   3.1   3.1   3.0   3.0   0.0   0.0   0.0   0.0   0.594  -0.792   7.032   0.885   0.912
   AT20GJ053628-340110   5.6078979 -34.0198517  2009-09-15 s .   423   432   445   465   578   593   613   636   716   719   722   726   753   753   752   744   703   704   702   702   680   677   679   675   6.1   6.1   6.3   6.7   8.4   8.4   8.7   9.2  10.2  10.2  10.2  10.3  10.9  10.7  10.7  10.8  10.0  10.0  10.0  10.0   9.8   9.8   9.6   9.8   0.871  -0.656  18.086   1.467   1.515
   AT20GJ053628-340110   5.6078979 -34.0198517  2009-09-29 . .   499   532   554   556   664   671   683   693   677   675   672   668     0     0     0     0     0     0     0     0     0     0     0     0   7.2   7.6   7.9   7.9   9.5   9.6   9.7   9.9   9.6   9.6   9.6   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053628-340110   5.6078979 -34.0198517  2009-11-19 . .   479   512   532   531   573   575   579   574   496   492   491   488     0     0     0     0   365   362   358   358     0     0     0     0   9.5  10.1  10.5  10.5  11.3  11.3  11.4  11.4   9.8   9.7   9.7   9.7   0.0   0.0   0.0   0.0   7.3   7.2   7.1   7.2   0.0   0.0   0.0   0.0   1.157  -0.680   6.837   1.111   0.472
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-02-07 . .  7511  7556  7753  7984  9040  9264  9589  9830 11166 11303 11465 11617     0     0     0     0     0     0     0     0     0     0     0     0  93.3  93.9  96.4  99.2 112.4 115.1 119.2 122.2 138.8 140.5 142.5 144.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-02-14 . .     0     0     0     0     0     0     0     0  9187  9179  9186  9230     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 114.2 114.1 114.2 114.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-02-28 s .     0     0     0     0     0     0     0     0 10451 10448 10433 10415 10426 10335 10007  9736  9506  9483  9385  9356  8962  8921  8864  8893   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 130.0 130.0 129.8 129.6 129.7 128.6 124.5 121.1 118.3 118.0 116.8 116.4 111.5 111.0 110.3 110.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-03-15 s .     0     0     0     0     0     0     0     0 11614 11702 11794 11842 12312 12329 12191 12207 14278 14210 14135 14137 14848 14620 14639 14814   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 152.5 153.7 154.9 155.5 161.7 161.9 160.1 160.3 187.5 186.6 185.6 185.7 195.0 192.0 192.3 194.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-04-01 s .  8652  8946  9222  9364 10128 10264 10411 10556     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  99.2 102.6 105.8 107.4 116.1 117.7 119.4 121.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-05-01 . .  9710  9640  9786 10120 10262 10291 10336 10440 10368 10340 10283 10276 10281 10178 10095  9933     0     0     0     0     0     0     0     0 136.8 135.8 137.9 142.6 144.6 145.0 145.6 147.1 146.1 145.7 144.9 144.8 144.8 143.4 142.2 139.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-05-11 . . 10089 10202 10268 10303     0     0     0     0 10132 10091 10037  9993  9452  9410  9439  9471  9501  9528  9475  9409  9081  8996  9043  9274 120.8 122.2 123.0 123.4   0.0   0.0   0.0   0.0 121.3 120.8 120.2 119.7 113.2 112.7 113.0 113.4 113.8 114.1 113.5 112.7 108.7 107.7 108.3 111.1   0.371  -0.265   4.500  20.270   1.478
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-05-30 . .  7590  7722  7563  7363  7150  7063  6721  6069     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  94.3  96.0  94.0  91.5  88.9  87.8  83.5  75.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  6480  6431  6431  6422  6211  6222  6153  6097   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  80.5  79.9  79.9  79.8  77.2  77.3  76.5  75.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-07-25 . .     0     0     0     0     0     0     0     0  7160  7162  7223  7189  7019  7022  7056  7034  7488  7467  7475  7437  7573  7577  7574  7558   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  99.1  99.1  99.9  99.5  97.1  97.2  97.6  97.3 103.6 103.3 103.4 102.9 104.8 104.8 104.8 104.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-07-26 . .  6372  6466  6536  6590  6664  6703  6762  6758  7095  7091  7073  7066  6830  6828  6814  6782  7699  7717  7659  7706  7617  7600  7558  7545  74.3  75.4  76.2  76.8  77.7  78.2  78.8  78.8  82.7  82.7  82.5  82.4  79.6  79.6  79.5  79.1  89.8  90.0  89.3  89.9  88.8  88.6  88.1  88.0   0.270  -1.040  40.000  11.777   1.341
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-09-15 s .  5392  5396  5448  5575  6253  6302  6361  6518  6361  6376  6394  6407  6656  6654  6655  6602  6344  6352  6339  6339  6192  6156  6177  6141  76.5  76.5  77.3  79.1  88.7  89.4  90.2  92.4  90.2  90.4  90.7  90.9  94.4  94.4  94.4  93.6  90.0  90.1  89.9  89.9  87.8  87.3  87.6  87.1   0.950  -0.220   4.932  10.636   1.558
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-09-26 . .  6018  6063  6090  6104  6165  6144  6131  6093  6124  6137  6144  6159  6265  6254  6226  6212  5853  5821  5838  5822  5599  5570  5542  5519  30.8  31.0  31.2  31.2  31.6  31.4  31.4  31.2  31.3  31.4  31.4  31.5  32.1  32.0  31.9  31.8  30.0  29.8  29.9  29.8  28.7  28.5  28.4  28.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-09-29 . .  6613  6774  6706  6418  6529  6411  6333  6311  5958  5972  5974  5969     0     0     0     0  5807  5776  5773  5762     0     0     0     0  94.1  96.4  95.4  91.3  92.9  91.2  90.1  89.8  84.8  85.0  85.0  84.9   0.0   0.0   0.0   0.0  82.6  82.2  82.2  82.0   0.0   0.0   0.0   0.0  -0.079  -0.079  10.476  12.582   0.948
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-10-14 . .  5692  5740  5768  5759  5641  5607  5589  5657  5971  5982  6012  6036  6219  6235  6251  6230  6177  6175  6194  6210  6062  6083  6037  5987  51.0  51.4  51.7  51.6  50.5  50.2  50.1  50.7  53.5  53.6  53.8  54.1  55.7  55.8  56.0  55.8  55.3  55.3  55.5  55.6  54.3  54.5  54.1  53.6   0.144  -0.078  40.000  12.345   2.558
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-10-28 . .  5762  5764  5840  5878  6223  6286  6365  6689  6234  6324  6415  6537     0     0     0     0  8164  8108  8110  8201  8390  8719  8854  8952 103.6 103.7 105.0 105.7 111.9 113.1 114.5 120.3 112.1 113.7 115.4 117.6   0.0   0.0   0.0   0.0 146.8 145.8 145.9 147.5 150.9 156.8 159.2 161.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-11-19 . .  5493  5700  5768  5640  5801  5901  6027  6044  6930  6984  7052  7114  8030  7850  7590  7493  7085  7047  7038  7035  7117  6896  6793  6742 108.4 112.4 113.8 111.3 114.4 116.4 118.9 119.2 136.7 137.8 139.1 140.3 158.4 154.9 149.7 147.8 139.8 139.0 138.8 138.8 140.4 136.0 134.0 133.0   0.424  -0.750  40.000  13.886   2.398
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-12-04 . .  5602  5631  5692  5814  6358  6452  6555  6318  7715  7773  7866  7942  8662  8614  8625  8588 11443 11648 11556 11591 11975 12092 12259 12312  89.8  90.3  91.2  93.2 101.9 103.4 105.1 101.3 123.7 124.6 126.1 127.3 138.9 138.1 138.3 137.7 183.4 186.7 185.3 185.8 192.0 193.8 196.5 197.4   0.275   0.275   9.978  13.357   1.337
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-12-07 . .  5607  5624  5662  5753  6067  6175  6293  6426  8235  8266  8309  8324  7955  8010  8070  8091  9444  9457  9512  9546  9397  9579  9604  9511  83.0  83.3  83.8  85.2  89.8  91.4  93.2  95.1 121.9 122.4 123.0 123.2 117.8 118.6 119.5 119.8 139.8 140.0 140.8 141.3 139.1 141.8 142.2 140.8   0.482  -1.222  40.000  14.689   2.744
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-12-17 . .     0     0     0     0     0     0     0     0  8663  8875 11163 10729 10035 10026 10044 10117 10472 10459 10496 10496     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 265.0 271.5 341.4 328.2 306.9 306.7 307.2 309.4 306.9 306.7 307.2 309.4   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-15 . .  9075  9048  9135  9262  9448  9389  9467  9476  8886  8840  8775  8731  8166  8185  8108  8026  7015  6962  7024  6976  6436  6431  6421  6389  58.1  57.9  58.5  59.3  60.5  60.1  60.6  60.7  56.9  56.6  56.2  55.9  52.3  52.4  51.9  51.4  44.9  44.6  45.0  44.7  41.2  41.2  41.1  40.9   0.231  -1.170  29.860  14.775   1.079
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-20 . .  8751  8732  8875  8889  9582  9635  9730  9765  8665  8639  8617  8580  8284  8288  8118  7903  7013  6945  6925  6915  6608  6615  6481  6320 122.0 121.7 123.7 123.9 133.5 134.3 135.6 136.1 120.8 120.4 120.1 119.6 115.4 115.5 113.1 110.1  97.7  96.8  96.5  96.4  92.1  92.2  90.3  88.1   0.703  -0.658   9.185  19.125   1.323
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-21 . .  8509  8603  8663  8702  9018  9067  9204  9207     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  87.1  88.1  88.7  89.1  92.4  92.9  94.3  94.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-14 . .  8832  8869  8854  8831  8995  8973  8987  9014     0     0     0     0     0     0     0     0  6647  6572  6490  6409  5655  5613  5508  5426  76.0  76.3  76.2  76.0  77.4  77.2  77.3  77.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  57.2  56.5  55.8  55.1  48.6  48.3  47.4  46.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2010-02-28 . .   666   699   728   750   829   847   867   875   986   988   989   989   989   984   958   937   934   933   924   921   871   867   858   859   8.3   8.7   9.1   9.3  10.3  10.5  10.8  10.9  12.3  12.3  12.3  12.3  12.7  12.5  12.2  12.0  11.6  11.6  11.5  11.5  10.8  11.0  10.7  11.0   0.522  -1.014  30.694   1.872   0.920
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-07-25 . .   656   687   722   747   873   888   941   965   939   940   939   941   908   907   906   903   975   977   973   981   965   973   966   960   9.1   9.5  10.0  10.3  12.1  12.3  13.0  13.4  13.0  13.0  13.0  13.0  12.6  12.6  12.5  12.5  13.5  13.5  13.5  13.6  13.4  13.5  13.4  13.8   1.143  -0.566   9.363   1.833   1.292
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-07-31 . .     0     0     0     0     0     0     0     0   924   929   932   937   923   924   929   915   832   829   825   823   771   769   768   748   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   4.9   5.0   5.0   4.9   4.9   4.9   5.3   4.4   4.4   4.4   4.4   4.1   4.1   4.1   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-09-15 . .   618   638   664   697   835   851   869   885   931   931   933   934   942   942   940   927   851   852   846   845   800   792   792   784   8.8   9.0   9.4   9.9  11.8  12.1  12.3  12.6  13.2  13.2  13.2  13.2  13.4  13.4  13.3  13.4  12.1  12.1  12.0  12.0  11.4  11.4  11.2  11.4   0.924  -0.638  13.312   1.876   1.284
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   835   827   823   818   754   758   748   738   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.5   7.4   7.4   7.3   6.8   6.8   6.7   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-10-28 . .   658   683   717   746   849   865   888   866     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.8  12.3  12.9  13.4  15.3  15.6  16.0  15.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-11-19 . .   619   672   704   709   811   822   838   853     0     0     0     0     0     0     0     0   894   885   885   882   871   838   834   825  12.2  13.3  13.9  14.0  16.0  16.2  16.5  16.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.6  17.5  17.5  17.4  17.2  16.5  16.5  16.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-12-04 . .   672   682   704   738   827   839   849   818   946   952   961   968  1054  1046  1040  1024  1136  1146  1132  1125  1091  1098  1099  1094  10.8  10.9  11.3  11.8  13.3  13.5  13.6  13.1  15.2  15.3  15.4  15.5  16.9  16.8  16.7  16.6  18.2  18.4  18.1  18.0  17.5  17.6  17.6  17.7   0.441  -1.575  40.000   1.697   1.887
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-07-25 . .     0     0     0     0     0     0     0     0  1248  1241  1235  1228  1142  1136  1131  1121  1178  1172  1171  1169  1149  1140  1136  1142   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.3  17.2  17.1  17.0  15.8  15.7  15.7  15.5  16.3  16.2  16.2  16.2  15.9  15.8  15.7  15.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-09-15 s .     0     0     0     0     0     0     0     0  1256  1252  1250  1249  1270  1256  1240  1216  1052  1051  1048  1049   998   993   990   983   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.8  17.8  17.7  17.7  18.0  17.8  17.6  17.5  14.9  14.9  14.9  14.9  14.2  14.1  14.0  14.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-10-28 s .  1002  1039  1086  1126  1286  1306  1332  1315     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  18.0  18.7  19.5  20.3  23.1  23.5  24.0  23.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-12-04 s .  1008  1029  1067  1123  1261  1274  1284  1242  1306  1304  1306  1305  1341  1322  1305  1277  1274  1277  1242  1246  1239  1248  1230  1215  16.2  16.5  17.1  18.0  20.2  20.4  20.6  19.9  20.9  20.9  20.9  20.9  21.5  21.2  20.9  20.7  20.4  20.5  19.9  20.0  19.9  20.0  19.7  19.7   0.438  -1.542  29.358   2.298   1.877
   AT20GJ055911-452940   5.9865362 -45.4945297  2010-03-15 s .   278   306   320   321   395   407   421     0   441   441   442   441   440   440   437   434   455   449   450   452   462   460   463   467   3.7   4.1   4.3   4.3   5.6   5.5   5.5   0.0   5.8   5.8   5.8   5.8   5.9   5.9   5.8   7.4   6.1   6.0   6.0   6.1   6.3   6.2   6.3   6.4   1.059  -0.657  11.749   0.880   1.793
   AT20GJ060031-393701   6.0086970 -39.6171112  2010-03-15 s .   539   574   584   579   618   615   612   612   436   431   427   422   382   375   370   367   353   350   352   352   354   359   360   358   7.1   7.5   7.7   7.6   8.1   8.1   8.0   8.2   5.7   5.7   5.6   5.5   5.1   5.0   4.9   6.4   4.8   4.7   4.8   4.8   4.8   4.9   4.9   5.0   2.149  -0.654   4.768   1.066   2.003
   AT20GJ060031-393701   6.0086970 -39.6171112  2010-05-01 . .   519   519   529   546   534   528   521   523   406   402   397   395   376   369   367   359     0     0     0     0     0     0     0     0   7.3   7.3   7.5   7.7   7.9   7.4   7.4   7.7   5.9   5.7   5.6   5.8   5.7   5.5   5.5   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060425-422530   6.0736471 -42.4250298  2010-03-15 s .   314   337   345   346     0   405   409     0   411   412   413   414   434   434   435   435   535   539   541   537   576   575   581   581   4.2   4.5   4.6   4.7   0.0   5.3   5.4   0.0   5.4   5.4   5.4   5.4   5.8   5.8   5.8   7.4   7.2   7.2   7.2   7.2   7.8   7.7   7.8   7.9   0.751  -0.101   4.500   0.638   2.054
   AT20GJ060425-422530   6.0736471 -42.4250298  2010-05-01 . .   466   486   530   583   616   605   587   587   470   470   469   471   494   491   489   485     0     0     0     0     0     0     0     0   6.8   6.9   7.5   8.2   8.7   8.5   8.3   8.7   6.6   6.6   6.6   6.6   7.4   7.2   7.2   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2010-05-01 . .   572   588   621   659   732   742   753   772   836   837   838   842   879   873   868   855     0     0     0     0     0     0     0     0   8.1   8.3   8.8   9.3  10.3  10.5  10.6  10.9  11.8  11.8  11.8  11.9  12.4  12.3  12.2  12.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-07-25 . .   543   542   549   553     0     0     0     0   657   656   653   652   614   612   610   606   642   644   639   639   632   636   630   634   7.5   7.5   7.6   7.9   0.0   0.0   0.0   0.0   9.1   9.1   9.0   9.0   8.5   8.5   8.4   8.7   8.9   8.9   8.8   8.8   9.1   9.1   8.7   9.2   0.372  -1.366  31.313   1.102   1.160
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   499   496   494   492   460   457   456   446   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.6   2.6   2.6   2.8   2.8   2.8   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-09-15 . .     0     0     0     0     0     0     0     0   464   463   462   462     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.6   6.6   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-09-29 . .   533   536   526   500   510   504   501   495   471   472   472   471     0     0     0     0   476   474   477   477     0     0     0     0   7.6   7.6   7.5   7.2   7.4   7.3   7.1   7.2   6.7   6.7   6.7   6.7   0.0   0.0   0.0   0.0   6.8   6.7   6.8   6.8   0.0   0.0   0.0   0.0  -0.058  -0.058   9.026   1.007   1.671
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   537   537   535   533   504   508   504   497   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.8   4.8   4.8   4.8   4.7   4.8   4.5   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-10-28 . .   468   453   449   449   442   443     0   437     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.4   8.2   8.1   8.3   8.3   8.2   0.0   7.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-11-19 . .   386   392   389   376   386   391   400   406     0     0     0     0     0     0     0     0   953   957   967   977  1059  1027  1031  1027   7.7   7.7   7.7   7.5   7.7   7.8   8.0   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.8  18.9  19.1  19.3  20.9  20.3  20.3  20.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-12-04 . .   377   366   362   363   403   414   424   416   787   811   840   865  1128  1135  1146  1146  1523  1543  1542  1555  1601  1626  1631  1626   6.1   5.9   5.8   5.9   6.6   6.7   6.8   6.8  12.6  13.0  13.5  13.9  18.1  18.2  18.4  18.6  24.4  24.7  24.7  24.9  25.7  26.1  26.1  26.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ062706-352916   6.4518697 -35.4877777  2010-03-15 s e  >967  >984  >997  >948     0     0     0     0  >632  >631  >631  >634  >636  >631  >619  >611  >602  >605  >596  >595  >594  >595  >591  >591     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  -0.005  -0.611   4.500   2.370   2.485
   AT20GJ062706-352916   6.4518697 -35.4877777  2010-05-01 . e  >742  >730  >736     0  >691  >685  >668  >631  >532  >526  >519  >516  >481  >474  >467  >461     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2010-02-07 . .     0     0     0     0     0     0     0     0   515   515   514   514     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.6   6.6   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2010-05-01 . .   530   516   517   528   538   541   544   542   522   519   516   515   510   503   499   488     0     0     0     0     0     0     0     0   7.5   7.3   7.3   7.4   7.6   7.6   7.7   8.0   7.4   7.3   7.3   7.3   7.6   7.4   7.4   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-09-15 s .   501   493   489   499   557   563   573   584   547   543   542   540   528   522   515   504   428   426   425   423   394   391   390   383   7.1   7.0   6.9   7.1   8.1   8.0   8.1   8.5   7.8   7.7   7.7   7.7   7.7   7.5   7.4   7.3   6.2   6.1   6.1   6.1   5.7   5.7   5.7   5.6   0.434  -1.184  23.165   1.026   1.650
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-09-29 s .   568   575   568   542   572   569   570   578   521   519   516   512     0     0     0     0   393   389   386   384     0     0     0     0   8.1   8.2   8.1   7.7   8.3   8.1   8.1   8.4   7.4   7.4   7.3   7.3   0.0   0.0   0.0   0.0   5.7   5.6   5.6   5.6   0.0   0.0   0.0   0.0   0.086  -1.766  38.574   0.688   1.161
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-10-14 s .   543   543   542   539   536   536   538   543     0     0     0     0     0     0     0     0   414   409   407   404   367   368   363   357   4.9   4.9   4.9   4.8   4.8   4.8   4.8   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.8   3.5   3.5   3.4   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-11-19 . .   468   486   491   481   501   511   522   524   510   508   508   507   531   510   484   472   399   396   394   393   374   358   355   347   9.3   9.6   9.7   9.6  10.0  10.1  10.3  10.5  10.1  10.0  10.0  10.1  10.7  10.2   9.7   9.5   8.0   7.9   7.9   7.9   7.5   7.2   7.1   7.0   0.176  -2.121  40.000   0.690   1.450
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-12-17 . .     0     0     0     0     0     0     0     0   500   501   560   528     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.3  15.3  17.2  16.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2010-05-01 . .  5050  4965  4957  5032  4941  4879  4835  4778  4504  4485  4449  4443  4456  4423  4385  4312     0     0     0     0     0     0     0     0  71.1  70.0  69.8  70.9  69.6  68.7  68.1  67.3  63.5  63.2  62.7  62.6  62.8  62.3  61.8  60.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-08-25 . .     0     0     0     0     0     0     0     0  4582  4554  4525  4487  4130  4072  4033  4020  3702  3664  3626  3593  3265  3230  3175  3157   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.1  20.9  20.8  20.6  19.0  18.7  18.5  18.5  17.0  16.8  16.7  16.5  15.0  14.9  14.6  14.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-09-15 . .  5275  5248  5157  5161  5345  5281  5256  5393  4573  4559  4551  4542  4493  4455  4421  4355  3937  3931  3921  3907  3685  3650  3654  3629  74.8  74.4  73.1  73.2  75.8  74.9  74.5  76.5  64.9  64.7  64.5  64.4  63.7  63.2  62.7  61.8  55.8  55.7  55.6  55.4  52.3  51.8  51.8  51.5   0.504  -0.523   7.018  10.570   1.447
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  3765  3736  3709  3669  3350  3356  3311  3273   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  33.7  33.5  33.2  32.9  30.0  30.1  29.7  29.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-11-19 . .  4900  5082  5080  4954  4926  4877  4858  4899     0     0     0     0     0     0     0     0  3882  3842  3825  3811  3674  3517  3502  3465  96.7 100.3 100.2  97.7  97.2  96.2  95.8  96.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  76.6  75.8  75.5  75.2  72.5  69.4  69.1  68.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-12-04 . .  5656  5360  5355  5409  5147  5129  5074  4934  4758  4743  4751  4744  4710  4650  4609  4558  4888  4924  4859  4850  4598  4630  4628  4606  90.7  85.9  85.8  86.7  82.5  82.2  81.3  79.1  76.3  76.0  76.2  76.0  75.5  74.5  73.9  73.1  78.4  78.9  77.9  77.7  73.7  74.2  74.2  73.8   0.113  -1.073  40.000   7.288   1.976
   AT20GJ063546-751616   6.5962524 -75.2713394  2010-07-12 . .  5196  5144  5086  4990     0     0     0     0  4593  4581  4566  4555  4327  4327  4314  4286  3687  3686  3669  3648  3357  3326  3307  3300  57.6  57.0  56.4  55.3   0.0   0.0   0.0   0.0  50.9  50.8  50.6  50.5  48.0  48.0  47.8  47.5  40.9  40.9  40.7  40.4  37.2  36.9  36.7  36.6   0.101  -1.377  40.000   6.563   1.330
   AT20GJ063546-751616   6.5962524 -75.2713394  2010-08-10 . .  5173  5098  5080  5191  4687  4641  4609  4614     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  64.3  63.4  63.1  64.5  58.3  57.7  57.3  57.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2010-02-07 . .     0     0     0     0     0     0     0     0   255   255   252   250     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.4   3.3   3.3   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2010-05-01 . .   474   444   428   419   360   351   342   332   243   240   237   236   225   224   221   218     0     0     0     0     0     0     0     0   6.7   6.3   6.0   6.1   5.4   5.2   5.0   5.0   3.6   3.5   3.5   3.6   3.6   3.5   3.4   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-09-15 . .   515   498   482   479   476   470   463   466   332   327   323   320   291   288   282   275   223   221   220   219   200   198   198   193   7.3   7.1   6.8   6.8   6.9   6.8   6.6   6.8   4.8   4.7   4.7   4.6   4.3   4.2   4.1   4.1   3.3   3.2   3.2   3.2   3.0   2.9   2.9   2.9   0.728  -0.818   5.694   0.997   1.594
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-09-29 s .   586   580   558   522   485   470   460   455   316   311   307   302     0     0     0     0   202   198   196   192     0     0     0     0   8.3   8.3   7.9   7.4   7.1   6.8   6.6   6.6   4.6   4.4   4.4   4.4   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.8   0.0   0.0   0.0   0.0   0.236  -0.953   6.437   1.068   0.903
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-10-14 s .   516   503   492   477   425   414   406   405     0     0     0     0     0     0     0     0   200   197   195   193   171   171   168   165   4.6   4.5   4.4   4.3   4.0   3.9   3.6   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.9   1.9   1.9   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-11-19 . .   467   475   470   445   410   408   405   400   287   283   279   276     0     0     0     0   178   174   173   172     0     0     0     0   9.3   9.4   9.3   8.9   8.2   8.1   8.1   8.0   5.7   5.6   5.6   5.5   0.0   0.0   0.0   0.0   3.6   3.5   3.5   3.5   0.0   0.0   0.0   0.0   0.211  -1.134  10.922   0.749   0.708
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-12-17 . .     0     0     0     0     0     0     0     0   280   276   285   268     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.6   8.5   8.8   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-02-07 . .     0     0     0     0     0     0     0     0   609   616   628   640     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.8   7.8   8.0   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-04-01 s .   481   513   539   551   602   615   630   643   821   831   836   837   860   845   831   823   814   845   824   833     0     0     0     0   5.5   5.9   6.2   6.3   6.9   7.1   7.2   7.4   9.5   9.6   9.6   9.7  10.1   9.9   9.7   9.6   9.4   9.7   9.5   9.6   0.0   0.0   0.0   0.0   0.476  -3.000  35.899   1.251   2.017
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-05-01 . .     0   535   566   612   740   753   768   769   719   719   714   713   757   754   756   747     0     0     0     0     0     0     0     0   0.0   7.5   8.0   8.6  10.4  10.6  10.8  10.8  10.1  10.1  10.1  10.1  10.7  10.6  10.7  11.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-05-11 . .   520   551   581   593   648   653   659     0   748   747   749   757     0     0     0     0   935   948   954   956  1011  1016  1045  1079   6.2   6.6   7.0   7.1   7.9   7.9   7.9   0.0   9.0   8.9   9.0   9.1   0.0   0.0   0.0   0.0  11.2  11.4  11.4  11.5  12.1  12.2  12.5  13.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-09-29 s .   626   642   637   609   634   630   633   643   666   671   676   680     0     0     0     0   760   759   758   756     0     0     0     0   8.9   9.1   9.1   8.7   9.0   9.0   9.0   9.3   9.5   9.5   9.6   9.7   0.0   0.0   0.0   0.0  10.8  10.8  10.8  10.8   0.0   0.0   0.0   0.0   0.102   0.102   9.784   1.303   2.299
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-10-14 s .   596   607   611   609   579   574   570   573     0     0     0     0     0     0     0     0   692   686   685   686   662   666   660   654   5.3   5.4   5.5   5.5   5.2   5.1   5.1   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.1   6.1   5.9   6.0   5.9   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-11-11 . .   527   530   547   588   639   657   671   661   722   725   726   729   794   806   818   818     0     0     0     0     0     0     0     0   8.7   8.7   9.0   9.6  10.7  10.9  11.2  11.0  12.0  11.9  11.9  12.1  13.4  13.5  13.7  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-11-19 s .   505   523   524   510   506   515   524   524   570   574   578   582     0   655   626   617   637   638   644   649   680   662   656   650  10.0  10.3  10.3  10.1  10.1  10.2  10.3  10.5  11.2  11.3  11.4  11.5   0.0  13.1  12.5  12.3  12.6  12.6  12.7  12.8  13.5  13.2  12.9  13.0   0.139   0.139   9.868   1.084   1.579
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-11-24 s .   549   530   524   541   544   542   546   552     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.0   9.6   9.5   9.8  10.0   9.9   9.9  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-12-17 . .     0     0     0     0     0     0     0     0   594   617   803   768     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.2  18.9  24.6  23.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074145-470926   7.6958918 -47.1574173  2010-04-01 . .   327   334   342   345   367   369   373   378   452   453   457   459   460   458   454   452   534   555   543   550     0     0     0     0   4.3   3.8   3.9   4.6   4.9   4.3   4.3   4.4   5.3   5.3   5.3   5.4   5.6   5.5   5.4   8.3   7.3   7.3   7.1   7.4   0.0   0.0   0.0   0.0   0.449  -0.669  40.000   0.896   2.258
   AT20GJ074145-470926   7.6958918 -47.1574173  2010-05-01 s .   310   313   329   349   376   377   376   372   402   404   403   407   459   456   454   452     0     0     0     0     0     0     0     0   4.6   4.4   4.6   5.1   5.6   5.5   5.3   5.6   5.7   5.7   5.7   5.7   6.8   6.7   6.7   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074145-470926   7.6958918 -47.1574173  2010-05-11 . .   300   312   321   328   375   382   390     0   396   401   403   407   483   497   509   514   595   591   593   595   632   630   646   662   3.7   3.8   3.9   4.0   4.7   4.7   4.7   0.0   4.9   4.8   4.8   5.0   6.0   6.1   6.3   6.4   7.3   7.2   7.3   7.3   7.8   7.7   7.9   8.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ074320-561933   7.7223775 -56.3260269  2010-04-01 . .   638   654   667   669   657   653   648   644   566   559   549   545   485   479   468   460   453   469   455   461     0     0     0     0   7.3   7.5   7.7   7.7   7.5   7.5   7.4   7.4   6.6   6.5   6.3   6.3   5.9   5.7   5.6   8.3   6.3   6.3   6.1   6.4   0.0   0.0   0.0   0.0   0.210  -1.395  23.041   0.973   0.874
   AT20GJ074320-561933   7.7223775 -56.3260269  2010-05-01 s .   776   745   742   759   780   784   783   779   635   629   618   612   574   568   560   547     0     0     0     0     0     0     0     0  10.9  10.5  10.5  10.7  11.0  11.0  11.0  11.0   8.9   8.9   8.7   8.6   8.5   8.3   8.2   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074320-561933   7.7223775 -56.3260269  2010-05-11 s .   845   867   859   836   787   782   762     0   560   556   548   546   504   504   502   497   500   498   497   490   501   493   505   521  10.1  10.4  10.3  10.0   9.5   9.4   9.1   0.0   6.7   6.7   6.6   6.5   6.2   6.2   6.2   6.2   6.2   6.1   6.1   6.1   6.2   6.1   6.3   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ074331-672625   7.7254445 -67.4405518  2009-12-04 . e >1789 >1695 >1600     0 >1547 >1613 >1639 >1720 >1760 >1748 >1739 >1745 >1661 >1637 >1616 >1577 >1542 >1545 >1528 >1518 >1353 >1361 >1350 >1334     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-04-01 . .   481   509   538   564   606   616   630   638   662   662   664   662   642   635   624   618   663   688   671   682     0     0     0     0   5.5   5.8   6.2   6.5   7.0   7.1   7.2   7.3   7.6   7.6   7.7   7.6   7.5   7.4   7.3   7.2   7.7   7.9   7.7   7.9   0.0   0.0   0.0   0.0   0.660  -0.895  18.126   1.327   0.942
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-04-24 s .   543   564   597   613   670   677   685   714   686   685   680   679   667   662   650   643   543   542   540   533   499   494   490   484   7.7   8.0   8.5   8.7   9.5   9.6   9.7  10.3   9.7   9.7   9.7   9.6   9.8   9.6   9.4   9.4   7.9   7.8   7.8   7.8   7.3   7.2   7.2   7.1   0.604  -1.061  18.812   1.379   1.174
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-05-11 s .   571   619   626   652   685   685   696     0   682   679   674   675   643   641   645   638   665   667   662   653   665   650   663   674   6.8   7.4   7.5   7.8   8.3   8.3   8.4   0.0   8.2   8.1   8.1   8.1   7.9   7.7   7.7   7.9   8.0   8.0   7.9   7.8   8.2   8.0   8.2   8.4   0.654  -0.219   4.500   1.194   2.758
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-05-30 . .   555   594   624   613   691   703   720   726     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.9   7.4   7.8   7.6   8.6   8.7   9.0   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-06-05 . .   595   621   638   640   687   705   717   763   768   763   759   757   681   671   652   640     0     0     0     0     0     0     0     0   9.7  10.1  10.4  10.4  11.3  11.5  11.7  12.6  12.7  12.4  12.4  12.5  11.4  11.1  10.8  10.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-02-06 . .  3261  2877  2618  2415  1761  1656  1543  1439     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  35.2  31.1  28.3  26.1  19.0  17.9  16.7  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-02-07 . .  3402  3029  2710  2483  1783  1671  1563  1475     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  42.3  37.6  33.7  30.9  22.2  20.8  19.4  18.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-02-14 . .  3343  3015  2718  2484  1752  1630  1506  1388     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  41.5  37.5  33.8  30.9  21.8  20.3  18.7  17.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-04-06 . .  3095  2834  2587  2364  1867  1748  1628  1496     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  43.7  40.0  36.5  33.4  26.4  24.7  23.0  21.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-04-24 . .  3218  2899  2594  2356  1689  1588  1480  1399   650   626   602   580   437   422   403   388   236   230   222   217   175   171   165   162  45.7  41.1  36.8  33.4  24.0  22.5  21.0  19.9   9.2   8.9   8.5   8.4   6.5   6.2   5.9   5.8   3.5   3.4   3.3   3.3   2.7   2.6   2.6   2.7  -1.097  -2.986  40.000   0.316   1.163
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-05-01 . .  3277  2883  2589  2420  1713  1613  1503  1420     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  46.2  40.6  36.5  34.1  24.1  22.7  21.2  20.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-05-30 . .  3229  3015  2706  2416  1778  1671  1534  1402     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  40.1  37.5  33.6  30.0  22.1  20.8  19.1  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-06-05 . .  3264  3017  2709  2420  1706  1617  1505  1438   655   628   601   578   398   384   364   348   217   212   204   198   158   152   145   148  53.1  49.1  44.1  39.4  27.8  26.3  24.5  23.4  10.8  10.3   9.9   9.6   6.7   6.4   6.1   5.9   3.8   3.6   3.5   3.5   3.0   2.9   2.8   3.1  -1.002  -2.641  26.976   0.611   0.966
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-07-16 . .  3693  3354  3027  2749  1934  1791     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  45.9  41.7  37.6  34.2  24.0  22.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-11-24 . .  3253  2843  2560  2417  1777  1666  1554  1460     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  59.1  51.7  46.5  43.9  32.3  30.3  28.2  26.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-12-17 . .  3330  3017  2743  2558  1818  1700     0  1507     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 101.9  92.3  83.9  78.2  55.6  52.0   0.0  46.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-12-29 . .  3410  3106  2823  2566  1798  1684  1564  1451     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  42.4  38.6  35.1  31.9  22.3  20.9  19.4  18.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-02-07 . .   170   181   200   218   295   310   332   350   451   459   464   471     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.3   2.6   2.8   3.8   4.0   4.3   4.6   5.8   5.9   6.0   6.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-04-01 . .   166   180   202   219   292   306   323   336   487   488   492   494   502   502   498   497   549   573   559   572     0     0     0     0   2.4   2.4   2.8   3.1   4.0   4.0   3.7   3.9   5.6   5.6   5.7   5.7   6.0   5.9   5.8   8.6   6.4   6.6   6.5   6.6   0.0   0.0   0.0   0.0   1.178  -1.068  21.604   1.007   0.900
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-04-24 . .   164   183   203   221   299   316   333   345   473   477   480   483   513   507   499   497   454   452   450   447   424   421   419   417   2.4   2.7   3.0   3.2   4.4   4.6   4.8   5.1   6.8   6.9   6.9   7.0   7.6   7.4   7.3   7.3   6.6   6.5   6.5   6.5   6.2   6.1   6.1   6.2   1.262  -0.912  18.867   0.981   0.920
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-05-11 s .   163   180   201   220   308   320   342     0   472   476   480   483   506   506   516   522   480   476   481   474   455   453   465   468   2.1   2.2   2.5   2.7   6.8   4.0   4.2   0.0   5.7   5.7   5.8   5.8   6.2   6.2   6.3   6.5   5.9   5.9   5.9   5.9   5.7   5.6   5.8   5.9   1.448  -0.558  14.638   0.906   1.585
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-05-30 s .   164   188   207   220   301   317   329   340     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.4   2.7   2.9   4.1   4.2   4.2   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-06-05 . .   147   165   184   198   280   298   317   342   472   473   476   476   469   466   456   452   410   406   400   395   366   357   347   339   2.5   2.8   3.1   3.3   4.7   4.9   5.3   5.7   7.8   7.8   7.9   7.9   7.8   7.7   7.6   7.5   6.8   6.7   6.7   6.6   6.2   6.0   5.8   5.8   1.373  -1.115  18.215   0.950   0.909
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-10-28 . .     0     0     0     0     0     0     0     0   454   461   468   478     0     0     0     0   520   514   515   517   508   520   528   531   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.3   8.3   8.4   8.8   0.0   0.0   0.0   0.0   9.6   9.5   9.5   9.6   9.5   9.6   9.8  10.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-11-11 . .   148   157   176   202   261   277     0   296   439   443   449   453   476   481   486   484     0     0     0     0     0     0     0     0   2.5   2.6   2.9   3.4   4.4   4.6   0.0   5.0   7.3   7.3   7.4   7.5   8.0   8.1   8.2   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-11-19 . .   158   179   195   205   267   283   303   316   430   434   439   444     0   495   470   462   446   443   444   444   446   431   418   410   3.2   3.6   3.9   4.1   5.4   5.7   6.1   6.4   8.6   8.6   8.7   8.9   0.0   9.9   9.4   9.3   8.9   8.8   8.8   8.9   8.9   8.6   8.4   8.2   1.094  -0.922  22.864   0.929   1.091
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-11-24 . .   158   168   186   210   290   299   314   331     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.9   3.1   3.4   3.9   5.4   5.5   5.8   6.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-12-17 . .     0     0     0     0     0     0     0     0   468   481   583   566   528   525   525   527   532   529   531   533     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.3  14.7  17.9  17.4  16.2  16.1  16.1  16.2  16.2  16.1  16.1  16.2   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-02-07 . .   917   895   898   915   961   977  1001  1016   907   906   913   912     0     0     0     0     0     0     0     0     0     0     0     0  11.4  11.1  11.2  11.4  11.9  12.1  12.4  12.6  11.5  11.3  11.6  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-04-01 . .   925   932   940   934   962   980   989   998   997   988   980   971   906   895   882   869   907   943   920   937     0     0     0     0  10.6  10.7  10.8  10.7  11.0  11.2  11.4  11.5  11.4  11.3  11.3  11.2  10.4  10.3  10.1  10.0  10.4  10.8  10.6  10.8   0.0   0.0   0.0   0.0   0.179  -1.878  38.569   1.346   1.252
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-04-24 . .  1027  1049  1070  1080  1130  1142  1148  1135  1059  1054  1044  1038  1018  1006   985   973   839   831   823   816   746   740   732   728  14.6  14.9  15.2  15.3  16.0  16.2  16.3  16.1  15.0  15.0  14.8  14.7  14.7  14.3  14.0  14.1  11.9  11.8  11.7  11.6  10.8  10.7  10.6  10.6   0.274  -1.346  28.911   1.786   1.035
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-05-11 s .   926   952   981  1003  1043  1046  1059     0  1000   999   991   991   980   979   991   990   991   993   987   976   970   962   981  1000  11.1  11.4  11.7  12.0  12.6  12.6  12.7   0.0  12.0  12.0  11.9  11.9  11.7  11.7  11.9  12.1  11.9  11.9  11.8  11.7  11.6  11.5  11.8  12.3   0.463  -0.219   4.500   1.906   2.020
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-05-30 s .   981  1035  1046  1029  1073  1086  1092  1074     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.2  12.9  13.0  12.8  13.3  13.5  13.6  13.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-06-05 . .   901   927   942   933   982  1006  1016  1022  1052  1041  1029  1017   895   885   860   841   716   706   693   686   622   611   590   573  14.7  15.1  15.3  15.2  16.0  16.4  16.5  16.6  17.1  16.9  16.8  16.6  14.8  14.4  14.0  13.9  11.8  11.6  11.4  11.4  10.3  10.1   9.8   9.6   0.318  -1.810  28.259   1.600   1.378
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-10-28 . .  1005  1005  1029  1047  1122  1141  1152  1120   983   983   989   995     0     0     0     0   902   893   887   892   843   867   871   878  18.1  18.1  18.5  18.8  20.2  20.5  20.7  20.1  17.7  17.7  17.8  17.9   0.0   0.0   0.0   0.0  16.2  16.1  16.0  16.1  15.5  15.9  15.7  16.3   0.940  -0.362   4.500   1.972   1.743
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-11-11 . .  1061  1017  1026  1111  1107  1135     0  1106     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  17.4  16.7  16.8  18.2  18.1  18.6   0.0  18.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-11-19 . .  1044  1075  1092  1069  1118  1142  1163  1153   972   965   956   949     0   943   886   863   763   755   755   754   750   719   697   683  20.6  21.2  21.5  21.1  22.1  22.5  22.9  22.7  19.2  19.0  18.9  18.7   0.0  18.6  17.5  17.2  15.1  14.9  14.9  14.9  14.8  14.3  13.8  13.6   1.059  -0.540   5.376   2.149   1.319
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-11-24 . .  1111  1050  1028  1057  1121  1114  1118  1101     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.2  19.1  18.7  19.2  20.4  20.3  20.3  20.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-12-17 . .   584   567   567   579   657   671     0   695   821   839   954   920   846   841   841   846   854   853   855   855     0     0     0     0  17.9  17.3  17.3  17.7  20.1  20.5   0.0  21.3  25.1  25.7  29.2  28.2  25.9  25.7  25.7  25.9  26.0  25.8  25.7  26.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-04-01 . .   682   709   740   770   862   872   889   902   939   932   920   917   854   848   845   842   887   925   907   920     0     0     0     0   7.8   8.1   8.5   8.8   9.9  10.0  10.2  10.4  10.8  10.7  10.6  10.5   9.9   9.8   9.8   9.7  10.2  10.6  10.4  10.6   0.0   0.0   0.0   0.0   0.745  -0.883  15.552   1.872   0.940
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-04-24 s .   739   757   780   792   857   862   870   905   830   830   830   835   852   839   829   818   674   667   661   655   599   591   582   578  10.5  10.7  11.1  11.2  12.2  12.2  12.3  12.8  11.8  11.8  11.8  11.8  12.4  12.1  12.0  11.9   9.7   9.6   9.5   9.5   8.7   8.6   8.4   8.5   0.288  -1.720  33.251   1.334   2.079
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-05-11 s .   730   742   768   790   866   884   908     0   769   765   756   753   719   719   730   728   771   776   770   769   790   788   799   821   8.7   8.9   9.2   9.5  10.4  10.6  10.9   0.0   9.2   9.2   9.1   9.0   8.6   8.6   8.7   8.9   9.2   9.3   9.2   9.2   9.5   9.6   9.6  10.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-05-30 . .   687   720   736   742   831   837   847   865     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.5   8.9   9.1   9.2  10.3  10.4  10.5  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-06-05 . .   721   746   756   752   813   832   847   887   823   821   817   803   766   762   741   731     0     0     0     0     0     0     0     0  11.7  12.1  12.3  12.2  13.2  13.5  13.8  14.6  13.4  13.4  13.3  13.1  12.7  12.6  12.3  12.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-04-24 . .  1079   973   887   791     0     0     0     0   384   388   391   393   380   377   370   364   312   307   297   291   289   285   285   286  15.3  13.8  12.6  11.2   0.0   0.0   0.0   0.0   5.6   5.6   5.7   5.7   5.7   5.6   5.5   5.4   4.6   4.5   4.4   4.3   4.3   4.2   4.2   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-05-11 s .  1336  1278  1220  1163   835   802   749     0   502   511   514   515   506   508   510   508   478   482   480   475   450   455   465   473  16.0  15.3  14.6  13.9  10.1   9.7   9.0   0.0   6.0   6.1   6.2   6.2   6.3   6.3   6.3   6.4   6.0   6.0   6.0   6.0   5.7   5.7   5.8   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-05-30 s .  1226  1189  1134  1033     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.2  14.8  14.1  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-06-05 s .     0     0     0     0     0     0     0     0   386   374   365   358   333   323   302   297   275   277   276   275   247   244   233   226   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.4   6.2   6.0   6.0   5.6   5.4   5.1   5.0   4.6   4.6   4.6   4.7   4.2   4.2   4.0   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-08-21 . .     0     0     0     0     0     0     0     0   590   587   574   571   519   516   511   518     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   6.0   5.9   5.9   5.3   5.3   5.2   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-02-07 . .  1811  1767  1743  1712  1627  1600  1579  1574  1215  1209  1205  1204     0     0     0     0     0     0     0     0     0     0     0     0  22.5  22.0  21.7  21.3  20.2  19.9  19.6  19.6  15.1  15.0  15.0  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-04-24 . .  1667  1626  1594  1641  1607  1601  1588  1594  1274  1266  1258  1255  1213  1190  1157  1135   888   881   872   866   796   789   782   776  23.7  23.1  22.6  23.3  22.8  22.7  22.5  22.6  18.1  18.0  17.8  17.8  17.2  16.9  16.4  16.3  12.6  12.5  12.4  12.3  11.3  11.3  11.1  11.2   0.082  -1.489  28.229   2.019   2.046
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-05-11 s .  1711  1660  1663  1688  1586  1567  1586     0  1294  1283  1265  1255  1173  1164  1176  1171  1148  1151  1145  1134  1117  1107  1124  1162  20.5  19.9  19.9  20.2  19.0  18.9  19.0   0.0  15.5  15.4  15.1  15.0  14.0  13.9  14.1  14.4  13.8  13.8  13.7  13.6  13.4  13.3  13.5  14.4  -0.219  -0.219   9.498   2.984   2.666
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-05-30 s .  1614  1656  1651  1617  1599  1587  1559  1551     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.1  20.6  20.5  20.1  19.9  19.7  19.4  19.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-06-05 . .  1604  1620  1641  1621  1542  1544  1547  1617  1335  1313  1295  1279  1104  1085  1046  1019   827   817   801   790   687   676   651   630  26.1  26.4  26.7  26.4  25.1  25.1  25.2  26.3  21.7  21.4  21.1  20.8  18.0  17.7  17.0  16.8  13.7  13.5  13.2  13.1  11.4  11.2  10.8  10.6   0.066  -1.931  28.395   1.868   1.092
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-09-26 . .  1954  1905  1859  1821  1697  1666     0  1611  1176  1159  1141  1125   991   980   961   950   798   789   783   774   687   684   676   666  10.0   9.8   9.5   9.3   8.7   8.5   0.0   8.3   6.0   5.9   5.8   5.8   5.1   5.0   4.9   4.9   4.1   4.0   4.0   4.0   3.5   3.5   3.5   4.2   0.314  -0.885   6.876   3.580   2.046
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-11-11 . .  1578  1501  1453  1540  1424  1416  1385  1269  1165  1164  1165  1163  1107  1113  1127  1109     0     0     0     0     0     0     0     0  25.8  24.6  23.8  25.2  23.3  23.2  22.7  20.8  19.1  19.1  19.1  19.0  18.4  18.2  18.5  18.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-11-19 . .  1609  1641  1631  1515  1491  1477  1452  1460  1168  1162  1159  1156  1186  1143  1082  1059   894   879   875   867   828   796   764   745  31.7  32.4  32.2  29.9  29.4  29.1  28.6  28.8  23.0  22.9  22.9  22.8  23.4  22.6  21.3  21.1  17.6  17.3  17.3  17.1  16.3  15.7  15.1  14.9  -0.045  -1.453  40.000   1.542   1.838
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-11-24 . .  1623  1559  1529  1519  1448  1412  1387  1344  1180  1177  1174  1173  1129  1109  1081  1061     0     0     0     0     0     0     0     0  29.5  28.3  27.8  27.6  26.3  25.7  25.2  24.4  21.5  21.4  21.3  21.3  20.5  20.2  19.7  19.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-12-17 s .  1626  1577  1557  1538  1569  1540     0  1453  1243  1241  1350  1284  1028  1020  1014  1010   980   975   974   968     0     0     0     0  49.7  48.2  47.6  47.0  48.0  47.1   0.0  44.4  38.0  38.0  41.3  39.3  31.4  31.2  31.0  30.9  31.4  31.3  31.0  31.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-02-07 . .   600   590   595   597   603   590   574   544     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.6   7.4   7.4   7.6   8.1   7.7   7.5   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-04-24 . .   585   600   626   629   661   665   669   667   567   555   543   529   410   408   400   391   347   343   337   332   290   286   281   279   8.5   8.5   8.9   9.1   9.6   9.6   9.5   9.7   8.2   8.0   7.9   7.8   6.6   6.3   6.2   6.1   5.1   5.0   4.9   4.9   4.3   4.2   4.1   4.2   0.951  -1.005   8.785   1.342   2.555
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-05-11 . .   696   711   712   716   712   709   710     0   566   558   550   541   478   474   473   471   423   423   416   415   385   378   384   395   8.3   8.5   8.5   8.6   8.7   8.6   8.5   0.0   6.8   6.7   6.6   6.5   5.9   5.8   5.9   5.9   5.3   5.2   5.2   5.2   4.9   4.7   4.8   5.1   1.027  -0.584   4.500   1.382   1.596
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-05-30 s .   545   592   614   611   671   669   675   676     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.8   7.4   7.6   7.6   8.8   8.3   8.4   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-06-05 s .   554   583   598   601   654   673   681   711   545   536   529   520   443   436   422   409   309   303   295   290   249   240   233   225   9.0   9.5   9.7   9.8  10.8  11.0  11.1  11.7   8.9   8.7   8.6   8.5   7.4   7.2   7.0   6.8   5.2   5.0   4.9   4.9   4.2   4.1   4.0   3.9   0.660  -1.533  14.244   1.241   1.264
   AT20GJ100159-443800  10.0333079 -44.6334991  2009-09-26 . .   886   874   864   855   834   821     0   753   592   581   570   560   470   460   449   439   290   285   285   280   231   227   221   215   4.5   4.5   4.4   4.4   4.3   4.2   0.0   3.9   3.0   3.0   2.9   2.9   2.4   2.4   2.3   2.9   1.9   1.8   1.8   1.9   1.7   1.6   1.6   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2009-12-17 . .     0   581   613   640   697   695     0   703   585   575   563   540     0     0     0     0     0     0     0     0     0     0     0     0   0.0  17.8  18.8  19.6  21.3  21.3   0.0  21.5  17.9  17.6  17.3  16.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-04-01 . .   292   295   302   307   312   313   315   318   324   325   325   324   309   300   298   296   332   345   339   344     0     0     0     0   3.9   3.4   3.5   4.2   4.2   4.1   3.7   3.7   3.8   3.8   3.8   3.9   6.7   5.9   5.7   6.1   4.7   4.7   4.6   4.8   0.0   0.0   0.0   0.0   0.248  -1.202  40.000   0.514   1.068
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-04-24 . .   231   236   240   241   262   267   273   273   295   293   289   289   240   252   246   247   282   280   278   278   266   266   264   261   3.4   3.5   3.5   3.6   3.9   3.9   4.0   4.1   4.4   4.3   4.3   4.4   5.1   4.8   4.6   4.6   4.1   4.1   4.1   4.1   3.9   3.9   3.9   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-05-11 s .   304   316   327   333   341   339   339     0   325   324   326   325   327   329   334   336   355   355   360   358   364   358   371   381   3.8   3.9   4.0   4.1   4.3   4.2   4.1   0.0   4.0   4.0   4.0   4.1   4.1   4.1   4.2   4.3   4.5   4.4   4.5   4.5   4.6   4.5   4.7   4.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-07-02 . .   243   239   236   231   232   241   246   254   295   293   293   294   276   273   265   259   281   278   273   276   269   264   261   258   3.0   2.9   2.9   2.9   2.9   3.0   3.0   3.2   3.6   3.5   3.6   3.7   3.7   3.5   3.5   3.5   3.4   3.4   3.3   3.4   3.4   3.3   3.3   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-08-21 . .     0     0     0     0     0     0     0     0   271   270   269   268   272   272   273   272     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.9   2.8   2.9   2.9   2.9   2.9   2.9   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-04-01 . .  1019   977   947   911   860   867   861   861   806   794   781   771   670   660   645   636   648   675   659   671     0     0     0     0  11.7  11.2  10.9  10.5   9.9  10.0   9.9   9.9   9.3   9.1   9.0   8.9   7.9   7.7   7.5   7.4   7.5   7.8   7.6   7.7   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-04-24 . .   939   973   948   899   859   852   844   833   781   773   763   756   644   643   625   622   585   580   573   569   523   520   516   513  13.3  13.8  13.5  12.8  12.2  12.1  12.0  12.0  11.3  11.0  11.0  11.0   9.7   9.5   9.2   9.2   8.5   8.4   8.3   8.3   7.6   7.5   7.5   7.5   0.000  -1.154  40.000   1.024   2.253
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-05-11 . .  1009  1038  1064  1075  1106  1113  1096     0   840   836   824   820   769   761   768   762   735   733   728   727   706   694   716   732  12.1  12.4  12.7  12.9  13.3  13.4  13.1   0.0  10.1  10.0   9.9   9.8   9.2   9.1   9.2   9.4   8.8   8.8   8.7   8.7   8.8   8.5   8.6   9.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-05-30 s .   863   867   864   861   899   901   896   888     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.7  10.8  10.7  10.7  11.2  11.2  11.1  11.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-06-05 s .   954   967   973   959   972   977   972   978   841   833   825   817   733   726   702   686   559   551   540   534   479   471   453   439  15.5  15.7  15.8  15.6  15.8  15.9  15.8  15.9  13.7  13.6  13.4  13.3  11.9  11.8  11.4  11.3   9.2   9.1   8.9   8.9   8.0   7.8   7.5   7.4   0.151  -1.743  27.345   1.289   0.663
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-07-02 . .  1081  1145  1192  1213  1149  1153  1144  1138   897   885   876   858   746   735   704   683   630   627   615   617   561   557   553   545  12.4  13.2  13.7  13.9  13.2  13.3  13.2  13.1  10.3  10.2  10.1   9.9   9.0   8.8   8.4   8.3   7.5   7.4   7.3   7.4   6.7   6.6   6.6   6.6   1.719  -0.621   4.500   2.131   1.826
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-08-21 . .     0     0     0     0     0     0     0     0   758   752   746   739   714   712   711   705     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.8   7.7   7.6   7.6   7.3   7.3   7.3   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-04-01 . .   698   716   730   731   748   752   754   754   751   748   743   741   693   685   672   668   749   780   765   782     0     0     0     0   8.0   8.2   8.4   8.4   8.6   8.6   8.7   8.7   8.7   8.6   8.6   8.5   8.1   8.0   7.8   7.8   8.6   9.0   8.8   9.0   0.0   0.0   0.0   0.0   0.348  -0.812  22.604   1.403   1.370
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-04-24 . .   647   686   705   703   723   726   726   720   742   735   728   719   603   602   597     0   646   643   638   636   607   606   602   600   9.4   9.7  10.0  10.1  10.5  10.5  10.3  10.4  10.7  10.6  10.5  10.5   9.3   9.0   8.9   0.0   9.2   9.1   9.1   9.0   8.8   8.7   8.7   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-05-11 . .   845   850   855   856   861   863   869     0   787   787   786   787   787   784   796   798   830   845   841   838   849   845   865   891  10.1  10.2  10.2  10.3  10.4  10.4  10.4   0.0   9.4   9.4   9.4   9.4   9.4   9.4   9.5   9.8   9.9  10.1  10.1  10.0  10.2  10.1  10.4  11.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-07-02 . .   695   713   724   730   731   745   744   750   772   770   769   761   698   683   663   645   650   644   640   638   614   604   595   595   8.0   8.2   8.3   8.4   8.7   8.6   8.6   8.9   8.9   8.9   8.8   9.1   8.5   8.2   8.0   7.9   7.7   7.6   7.6   7.6   7.3   7.2   7.1   7.2   0.345  -0.811  23.889   1.399   2.481
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-08-21 . .     0     0     0     0     0     0     0     0   743   740   735   731   715   713   712   705     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.6   7.6   7.5   7.5   7.3   7.3   7.3   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-04-01 . .   461   469   482   494   547   554   555   556   514   507   497   489   422   413   402   395   403   419   405   410     0     0     0     0   5.3   5.4   5.5   5.7   6.3   6.4   6.4   6.4   6.0   5.9   5.8   5.7   5.2   5.0   4.8   7.3   5.6   5.6   5.4   5.6   0.0   0.0   0.0   0.0   0.739  -1.112  13.055   1.094   1.793
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-04-24 . .   550   543   533   521   521   517   507   504   439   434   430   426   391   386   374   365   324   320   318   314   288   286   281   280   7.8   7.7   7.6   7.5   7.6   7.5   7.2   7.3   6.4   6.3   6.2   6.2   6.0   5.8   5.6   5.5   4.7   4.7   4.6   4.6   4.3   4.2   4.1   4.2   0.022  -1.400  36.060   0.600   0.695
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-05-11 . .   523   512   500   491   470   469   468     0   440   439   438   436   422   420   422   424   412   411   411   405   389   387   388   397   6.3   6.1   6.0   5.9   5.8   5.7   5.7   0.0   5.3   5.3   5.2   5.4   5.3   5.2   5.3   5.4   5.2   5.1   5.1   5.1   4.9   4.9   4.9   5.1  -0.065  -0.177   8.513   0.956   1.148
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-05-30 . .   518   532   533   524   568   568   573   581     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.4   6.6   6.6   6.7   7.5   7.4   7.3   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-06-05 . .   554   549   534   510   481   485   489     0   406   403   398   396   361   358   349   340   295   291   285   282   253   250   242   235   9.0   8.9   8.7   8.3   8.0   8.0   8.1   0.0   6.7   6.6   6.6   6.6   6.0   5.9   5.8   5.7   4.9   4.8   4.8   4.7   4.3   4.2   4.1   4.0  -0.065  -1.732  40.000   0.483   1.177
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-07-02 . .   578   578   581   581   560   561   553   549   442   436   432   424   375   367   351   338   299   297   291   289   272   269   262   262   6.6   6.6   6.7   6.7   6.7   6.6   6.4   6.6   5.3   5.2   5.1   5.1   4.6   4.5   4.3   4.2   3.6   3.6   3.5   3.5   3.4   3.3   3.2   3.3   0.713  -0.792   6.490   1.164   1.370
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-08-21 . .     0     0     0     0     0     0     0     0   448   443   439   436   423   423   423   419     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.5   4.5   4.5   4.3   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-02-07 . .   612   648   679   712   837   855   887   900   951   956   965   974     0     0     0     0     0     0     0     0     0     0     0     0   7.6   8.1   8.4   8.9  10.4  10.6  11.0  11.2  11.8  11.9  12.0  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-04-24 . .   682   714   742   748   834   845   862   889   969   962   955   948   849   850   825   815   792   784   779   778   727   723   718   711   9.7  10.1  10.5  10.6  11.8  12.0  12.2  12.8  13.8  13.7  13.6  13.5  12.5  12.4  12.0  12.0  11.2  11.1  11.1  11.0  10.5  10.4  10.2  10.3   0.693  -0.840  16.859   1.852   1.987
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-05-30 s .   690   736   763   776   881   894   905   910     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.6   9.1   9.5   9.6  11.0  11.1  11.3  11.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-06-05 s .   686   719   750   765   853   881   915   962   931   927   923   917   870   866   844   825   686   680   668   665   599   591   570   552  11.2  11.7  12.2  12.5  13.9  14.3  14.9  15.7  15.2  15.1  15.0  14.9  14.2  14.1  13.7  13.6  11.3  11.1  11.0  11.0   9.9   9.8   9.4   9.2   0.579  -1.489  22.337   1.745   1.095
   AT20GJ103653-374415  10.6148417 -37.7375259  2009-09-26 . .   629   636   653   674   776   784     0   770   814   810   808   804   754   750   741   734   507   502   501   495   423   421   412   402   3.2   3.3   3.4   3.5   4.0   4.0   0.0   4.0   4.2   4.1   4.1   4.1   3.9   3.8   3.8   3.8   2.6   2.6   2.6   2.5   2.2   2.2   2.1   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2009-11-19 . .   583   625   658   668   801   817   840   853   803   797   792   785   785   761   734   722     0     0     0     0     0     0     0     0  11.5  12.3  13.0  13.2  15.8  16.1  16.6  16.8  15.8  15.7  15.6  15.5  15.7  15.2  14.7  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2009-12-17 . .   702   718   746   786   906   916     0   950   920   926  1041   988   800   795   784   780   761   752   750   756     0     0     0     0  21.5  22.0  22.8  24.0  27.7  28.0   0.0  29.1  28.1  28.3  31.9  30.3  24.5  24.3  24.0  23.9  24.6  24.4  24.1  24.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-07-02 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   801   794   790   780   730   722   712   704   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.2   9.1   9.1   9.0   8.7   8.5   8.5   8.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-02-07 . .  1478  1502  1519  1537  1576  1572  1576  1577  1332  1328  1328  1330     0     0     0     0     0     0     0     0     0     0     0     0  18.4  18.7  18.9  19.1  19.6  19.5  19.6  19.6  16.6  16.5  16.5  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-04-24 . .  1560  1623  1629  1588  1574  1559  1535  1519  1339  1321  1301  1284  1111  1100  1054  1034   912   899   889   881   794   787   777   766  22.1  23.0  23.1  22.5  22.3  22.1  21.8  21.6  19.0  18.7  18.5  18.2  16.2  15.9  15.3  15.0  12.9  12.8  12.6  12.5  11.3  11.3  11.0  11.1   0.262  -1.155  17.677   2.582   1.340
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-05-30 s .  1628  1662  1642  1594  1572  1566  1555  1533     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.2  20.7  20.4  19.8  19.5  19.5  19.3  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-06-05 s .  1709  1696  1672  1649  1609  1620  1629  1650  1299  1283  1268  1253  1112  1101  1066  1033   815   800   782   770   669   654   628   607  27.8  27.6  27.2  26.8  26.2  26.4  26.5  26.9  21.1  20.9  20.6  20.4  18.1  17.9  17.4  17.0  13.3  13.0  12.7  12.5  11.1  10.8  10.4  10.1  -0.003  -2.090  30.287   1.729   1.005
   AT20GJ104144-473959  10.6957357 -47.6666985  2009-09-26 . .  1428  1461  1509  1558  1689  1690     0  1672  1322  1306  1287  1273  1141  1129  1112  1101   820   812   812   805   704   696   685   672   7.3   7.5   7.7   8.0   8.6   8.7   0.0   8.6   6.8   6.7   6.6   6.5   5.8   5.8   5.7   5.6   4.2   4.2   4.2   4.1   3.6   3.6   3.5   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2009-11-19 . .  1487  1554  1594  1565  1602  1588  1578  1582  1214  1202  1192  1183  1177  1138  1095  1076     0     0     0     0     0     0     0     0  29.3  30.7  31.4  30.9  31.6  31.3  31.1  31.2  23.9  23.7  23.5  23.3  23.2  22.5  21.6  21.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2009-12-29 . .  1407  1394  1392  1378  1357  1340  1311  1242  1176  1145  1096  1048     0     0     0     0     0     0     0     0     0     0     0     0  17.5  17.3  17.3  17.1  16.9  16.7  16.3  15.5  16.9  16.3  15.7  15.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   857   844   829   820   725   714   707   690   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.9   9.7   9.5   9.4   8.6   8.4   8.4   8.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-04-01 . .  1032  1024  1014   988   933   925   912   906   732   723   711   703   613   603   590   584   589   610   595   604     0     0     0     0  11.8  11.7  11.6  11.3  10.7  10.6  10.5  10.4   8.4   8.3   8.2   8.1   7.2   7.0   6.9   6.8   6.8   7.0   6.9   7.0   0.0   0.0   0.0   0.0   0.104  -1.104  17.898   1.422   1.051
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-04-24 . .  1105  1122  1104  1063   988   971   947   923   734   721   709   700   616   609   577   567   486   481   475   470   430   426   421   415  15.7  15.9  15.7  15.1  14.0  13.8  13.4  13.1  10.4  10.2  10.1   9.9   9.1   8.9   8.4   8.4   7.0   6.9   6.9   6.8   6.3   6.2   6.1   6.1   0.102  -1.044  13.878   1.620   0.917
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-05-30 . .  1196  1175  1123  1071   982   965   952   944     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.9  14.6  14.0  13.3  12.2  12.0  11.8  11.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-06-05 s .  1195  1163  1117  1062   976   972   963   989   710   698   686   676   585   578   559   544   431   427   417   413   363   359   346   337  19.5  18.9  18.2  17.3  15.9  15.8  15.7  16.1  11.6  11.4  11.2  11.0   9.7   9.4   9.2   9.0   7.1   7.0   6.9   6.9   6.0   6.0   5.8   5.7  -0.223  -1.981  35.693   0.776   1.009
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   469   464   457   453   407   398   394   393   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.5   5.5   5.5   4.9   4.8   4.8   4.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-08-21 . .     0     0     0     0     0     0     0     0   651   643   634   625   575   570   566   555     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.6   6.5   6.4   5.9   5.8   5.8   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-04-24 . .  1732  1786  1789  1754  1843  1854  1866  1896  2107  2116  2126  2134  2198  2191  2138  2124  2087  2077  2073  2068  1989  1983  1971  1957  24.6  25.3  25.4  24.9  26.1  26.3  26.5  26.9  29.9  30.0  30.2  30.3  31.2  31.1  30.3  30.6  29.6  29.5  29.4  29.3  28.2  28.1  28.0  27.8   0.370  -0.759  40.000   3.989   1.891
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-05-30 . .  1705  1813  1869  1877  2098  2138  2166  2188     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.2  22.5  23.2  23.3  26.1  26.6  26.9  27.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-06-05 . .  1834  1925  1981  1999  2179  2240  2304  2406  2659  2669  2684  2690  2740  2742  2689  2651  2615  2602  2573  2566  2467  2436  2370  2313  29.9  31.3  32.2  32.5  35.5  36.5  37.5  39.2  43.3  43.4  43.7  43.8  44.6  44.6  43.8  43.2  42.6  42.4  41.9  41.8  40.2  39.7  38.6  37.7   0.442  -1.316  40.000   4.768   0.977
   AT20GJ105843-800353  10.9786977 -80.0650482  2009-08-30 s .     0     0     0     0     0     0     0     0  1828  1830  1832  1830  1785  1792  1786  1763  1759  1739  1728  1704  1632  1617  1613  1607   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.8  16.8  16.8  16.8  16.4  16.4  16.4  16.7  16.1  16.0  15.9  15.6  15.0  14.8  14.8  15.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2009-11-19 . .  1803  1913  1981  1958  2064  2104  2144  2173     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  35.6  37.7  39.1  38.6  40.7  41.5  42.3  42.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2009-12-29 . .  1580  1635  1670  1684  1705  1687  1664  1588  1918  1888  1846  1803     0     0     0     0     0     0     0     0     0     0     0     0  19.6  20.3  20.8  20.9  21.2  21.0  20.7  19.8  23.9  23.5  23.0  22.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-07-02 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2600  2581  2562  2540  2361  2334  2305  2280   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  29.9  29.7  29.4  29.2  27.1  26.8  26.5  26.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-04-01 . .   383   402   415   418   457   464   475   484   595   595   597   600   596   592   586   582   656   686   671   688     0     0     0     0   4.4   4.6   4.8   4.8   5.3   5.3   5.5   5.6   6.9   6.9   6.9   6.9   7.0   6.9   6.8   6.8   7.6   7.9   7.7   7.9   0.0   0.0   0.0   0.0   0.459  -1.653  40.000   1.004   2.046
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-04-24 . .   348   367   384   396   459   469   482   491   599   601   601   601   597   592   575   564   540   537   534   532   507   507   502   501   5.1   5.3   5.5   5.7   6.7   6.8   7.0   7.1   8.6   8.5   8.5   8.7   8.8   8.7   8.4   8.3   7.8   7.7   7.7   7.7   7.4   7.3   7.3   7.3   0.639  -1.210  28.966   1.131   1.077
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   587   584   584   578   546   542   540   541   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.0   6.9   6.9   6.9   6.5   6.5   6.5   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-08-21 . .     0     0     0     0     0     0     0     0   694   694   694   694   703   704   708   708     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.1   7.1   7.1   7.1   7.2   7.2   7.3   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ110352-535700  11.0645060 -53.9501915  2010-04-24 . .   720   748   761   751   844   856   867   882   909   905   902   899   864   854   823   809   782   778   776   773   749   746   742   738  10.2  10.6  10.8  10.7  12.0  12.1  12.3  12.5  12.9  12.8  12.8  12.8  12.6  12.4  11.9  11.8  11.1  11.0  11.0  11.0  10.6  10.7  10.5  10.7   0.685  -0.618  13.098   1.798   1.305
   AT20GJ110352-535700  11.0645060 -53.9501915  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   743   741   741   732   704   694   691   683   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.5   8.5   8.5   8.4   8.4   8.2   8.2   8.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ110352-535700  11.0645060 -53.9501915  2010-08-14 . .   762   777   794   815   900   907   925   937   914   906   902   898   818   812   807   806   743   736   738   735   687   686   680   674   6.6   6.7   6.8   7.0   7.7   7.8   8.0   8.1   7.9   7.8   7.8   7.7   7.0   7.0   6.9   7.5   6.4   6.3   6.4   6.3   5.9   5.9   5.9   6.4   0.874  -0.622   9.454   1.842   1.713
   AT20GJ110708-444907  11.1190816 -44.8187828  2010-04-24 . .  2318  2305  2233  2146  2095  2091  2091  2124  2281  2284  2288  2292  2283  2268  2195  2175  2055  2043  2034  2024  1959  1949  1880  1840  32.9  32.7  31.7  30.4  29.7  29.7  29.7  30.1  32.4  32.4  32.5  32.5  32.4  32.2  31.1  31.3  29.2  29.0  28.9  28.7  27.8  27.7  26.7  26.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ110708-444907  11.1190816 -44.8187828  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2048  2031  2021  2007  1919  1899  1877  1862   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.5  23.3  23.2  23.1  22.1  21.8  21.6  21.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ110708-444907  11.1190816 -44.8187828  2010-08-14 . .  2296  2274  2250  2230  2163  2138  2152  2150  2229  2223  2225  2226  2119  2114  2108  2111  1971  1964  1969  1965  1854  1856  1846  1836  19.7  19.6  19.4  19.2  18.6  18.4  18.5  18.5  19.2  19.1  19.1  19.1  18.2  18.2  18.1  18.2  17.0  16.9  16.9  16.9  15.9  16.0  15.9  15.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-04-01 . .  1384  1414  1429  1423  1341  1318  1289  1265  1002   990   974   961   834   817   800   786     0     0     0     0     0     0     0     0  15.9  16.2  16.4  16.3  15.4  15.1  14.8  14.5  11.5  11.4  11.2  11.1   9.7   9.5   9.3   9.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-04-24 . .  1444  1474  1454  1403  1350  1333  1311  1297  1046  1032  1015  1002   893   882   842   825   680   672   664   658   602   594   573   555  20.5  20.9  20.6  19.9  19.2  18.9  18.6  18.4  14.8  14.6  14.4  14.2  13.0  12.8  12.2  12.0   9.8   9.5   9.6   9.5   8.7   8.6   8.3   8.1   0.028  -1.445  25.078   1.665   0.915
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-07-02 . .  1497  1487  1467  1442  1335  1326  1300  1285  1009   995   976   961   836   818   792   757   654   650   645   633   573   568   555   549  17.2  17.1  16.9  16.6  15.3  15.2  14.9  14.8  11.6  11.4  11.2  11.0  10.0   9.4   9.4   9.1   7.8   7.7   7.6   7.6   6.9   6.8   6.7   6.7   0.142  -1.115  14.397   2.190   1.189
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-08-21 s .     0     0     0     0     0     0     0     0   981   970   957   945   873   867   861   850     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.0   9.9   9.8   9.7   8.9   8.9   8.8   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-04-01 . .   698   722   724   760   722   722   736   731   802   822   840   860   815   815   811   804     0     0     0     0     0     0     0     0   8.0   8.3   8.3   8.7   8.3   8.3   8.5   8.4   9.2   9.5   9.7   9.9   9.4   9.4   9.4   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-04-24 . .  1117  1092  1041   959   865   853   836   859   833   839   843   847   912   909   872   851   852   846   842   840   818   815   787   771  15.8  15.5  14.8  13.6  12.3  12.1  11.9  12.4  11.8  11.9  12.0  12.0  13.3  13.1  12.6  12.4  12.1  12.0  12.0  11.9  11.6  11.7  11.2  11.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-07-02 s .   939   894   851   817   735   742   744   746   847   852   855   857   853   849   830   811   810   806   807   798   739   772   785   730  10.8  10.3   9.8   9.4   8.5   8.5   8.6   8.9   9.7   9.8   9.8   9.9   9.8   9.8   9.5   9.7   9.3   9.3   9.3   9.2   8.8   9.2   9.0   8.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-08-21 . .     0     0     0     0     0     0     0     0   892   897   899   900   913   920   937   949     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.1   9.2   9.2   9.2   9.4   9.4   9.6  10.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-08-14 . .  1286  1226  1171  1127  1031  1019  1014  1018   962   964   966   966   931   931   935   936   877   874   879   877   825   826   817   812  11.1  10.5  10.1   9.7   8.9   8.8   8.7   8.8   8.3   8.3   8.3   8.3   8.0   8.0   8.0   8.6   7.5   7.5   7.6   7.6   7.1   7.1   7.0   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2010-02-07 s .   957   958   956   966   980   972   970   982   857   853   855   857     0     0     0     0     0     0     0     0     0     0     0     0  11.9  11.9  11.9  12.0  12.2  12.1  12.1  12.2  10.9  10.6  10.8  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2010-04-24 . .  1085  1101  1088  1060  1041  1035  1025   994   906   899   889   885   841   830   792   771   682   676   671   667   628   624   602   587  15.4  15.6  15.4  15.0  14.8  14.7  14.5  14.1  12.9  12.8  12.6  12.6  12.2  12.0  11.5  11.2   9.8   9.6   9.7   9.7   9.1   9.0   8.7   8.6   0.025  -1.441  40.000   1.195   1.169
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-07-09 . .   785   785   787   790     0     0     0     0   667   660   654   649   598   592   589   583   512   506   502   500   462   460   455   449   4.2   4.2   4.3   4.3   0.0   0.0   0.0   0.0   3.6   3.6   3.5   3.5   3.6   3.2   3.2   3.6   3.2   3.1   3.0   3.1   2.9   2.8   2.8   2.9   0.159  -1.059  24.926   1.160   0.540
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-08-09 . .     0     0     0     0     0     0     0     0   692   685   679   673   625   620   615   607   509   504   504   500   467   465   462   457   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.6   3.6   3.5   3.3   3.3   3.2   3.6   2.7   2.7   2.9   3.0   2.8   2.8   2.8   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-08-13 . .   822   820   817   814   809   803   800   796     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.7   7.7   7.7   7.7   7.6   7.6   7.5   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   470   464   457   449   405   401   397   393   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.4   4.4   4.1   4.0   4.0   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-09-26 . .   826   828   829   827   817   816     0   800   702   696   689   682   624   618   608   600   512   507   505   499   456   451   446   442   4.2   4.2   4.2   4.2   4.2   4.2   0.0   4.1   3.6   3.6   3.5   3.5   3.2   3.2   3.1   3.8   2.6   2.6   2.6   2.6   2.9   2.8   2.3   3.0   0.124  -1.329  28.628   1.108   0.522
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-12-17 . .   914   899   895   897   895   884     0   873   779   778   845   803   616   610   602   597   577   580   570   572     0     0     0     0  28.0  27.5  27.4  27.4  27.4  27.0   0.0  26.7  23.8  23.8  25.9  24.6  18.9  18.7  18.5  18.3  18.9  18.7  18.5  18.4   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2010-07-02 . .  1103  1090  1071  1053   994   996   989   980   891   885   876   869   797   790   765   741   670   662   657   650   611   601   593   586  12.7  12.5  12.3  12.1  11.4  11.5  11.4  11.3  10.2  10.2  10.1  10.0   9.5   9.1   8.8   8.9   7.9   7.8   7.8   7.8   7.3   7.1   7.1   7.1   0.015  -1.329  40.000   1.175   1.495
   AT20GJ114531-483610  11.7586670 -48.6028023  2010-07-02 s e     0     0     0     0     0     0     0     0  >381  >380  >378  >380  >401  >401  >394  >382  >404  >407  >405  >408  >404  >401  >397  >396     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114531-483610  11.7586670 -48.6028023  2010-08-21 . e     0     0     0     0     0     0     0     0  >468  >465  >457  >459  >454  >453  >462  >471     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2010-02-07 s .   587   637   689   742   943   975  1013  1047  1200  1206  1216  1227     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.9   8.6   9.2  11.7  12.1  12.6  13.0  14.9  15.0  15.1  15.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2010-04-24 . .   657   711   749   767   895   912   928   944   973   970   966   964   955   943   905   881   806   799   794   790   751   745   720   702   9.3  10.1  10.6  10.9  12.7  12.9  13.2  13.4  13.8  13.8  13.7  13.7  13.9  13.6  13.1  12.8  11.4  11.3  11.3  11.2  10.9  10.7  10.2  10.2   0.893  -0.810  13.724   1.987   1.120
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-07-09 . .   558   573   591   606   638   651   678     0   995  1018  1042  1062  1258  1275  1295  1311  1464  1460  1463  1478  1496  1502  1495  1491   3.0   3.1   3.2   3.3   3.5   3.5   3.7   0.0   5.4   5.5   5.6   5.7   6.8   6.9   7.0   7.1   7.9   7.9   7.9   8.0   8.1   8.1   8.1   8.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-08-09 . .     0     0     0     0     0     0     0     0  1197  1221  1247  1268  1430  1441  1451  1450  1432  1426  1432  1429  1393  1393  1384  1370   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.3   6.4   6.6   6.7   7.5   7.6   7.6   7.6   7.5   7.5   7.5   7.5   7.3   7.3   7.3   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-08-13 s .   597   605   613   622   681   698   726   750     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.6   5.7   5.8   5.9   6.4   6.6   6.8   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1209  1198  1182  1162  1082  1069  1062  1060   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.1  11.0  10.9  10.7   9.9  10.2   9.8  10.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-09-26 . .   534   554   580   608   699   729     0   790  1141  1154  1167  1178  1232  1232  1229  1224  1157  1152  1150  1144  1066  1059  1050  1044   2.7   2.8   3.0   3.1   3.6   3.7   0.0   4.1   5.8   5.9   6.0   6.0   6.3   6.3   6.3   6.3   5.9   5.9   5.9   5.9   5.5   5.4   5.4   5.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-12-17 . .     0     0     0     0     0     0     0     0  1329  1368  1689  1632  1330  1322  1307  1307  1294  1304  1279  1290     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  40.6  41.8  51.7  49.9  40.7  40.4  40.0  40.0  40.7  40.4  40.0  40.1   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2010-07-02 . .     0     0     0     0     0     0     0     0   943   944   940   934   889   882   855   831   737   729   722   714   669   656   647   643   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.9  10.8  10.7  10.2  10.1   9.8   9.9   8.5   8.4   8.6   8.6   8.0   7.8   7.8   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2010-02-07 . .   974  1004  1045  1091  1136  1133  1134  1130  1037  1046  1057  1071     0     0     0     0     0     0     0     0     0     0     0     0  12.1  12.5  13.0  13.6  14.1  14.1  14.1  14.0  12.9  13.0  13.1  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2010-04-24 . .  1136  1290  1398  1448  1639  1666  1694  1728  1898  1897  1899  1900  1936  1917  1843  1803  1695  1682  1677  1670  1627  1616  1561  1530  16.1  18.3  19.8  20.5  23.3  23.6  24.0  24.5  26.9  26.9  26.9  27.0  27.5  27.2  26.2  25.9  24.1  23.9  23.8  23.7  23.1  22.9  22.2  21.7   0.950  -0.659  13.367   3.776   1.497
   AT20GJ114701-381210  11.7837138 -38.2030602  2009-08-09 . .     0     0     0     0     0     0     0     0  1099  1094  1090  1085  1065  1067  1064  1053   966   961   958   952   919   917   910   907   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.8   5.8   5.7   5.7   5.6   5.6   5.6   5.6   5.1   5.1   5.1   5.0   4.8   4.8   4.8   5.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2009-09-26 . .   958   964   977  1009  1069  1079     0  1090  1064  1059  1053  1048   993   987   976   969   842   837   837   832   762   756   746   740   4.9   4.9   5.0   5.2   5.5   5.5   0.0   5.6   5.4   5.4   5.4   5.4   5.1   5.1   5.0   5.0   4.3   4.3   4.3   4.3   3.9   3.9   3.8   3.8   0.342  -1.308  28.027   1.829   1.327
   AT20GJ114701-381210  11.7837138 -38.2030602  2009-12-17 . .   930   941   965   982  1080  1080     0  1113  1100  1119  1359  1302  1100  1090  1073  1067  1093  1099  1072  1074     0     0     0     0  28.4  28.8  29.5  30.0  33.0  33.0   0.0  34.0  33.6  34.2  41.6  39.8  33.6  33.3  32.8  32.6  33.6  33.3  32.8  32.8   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2010-07-02 s .     0     0     0     0     0     0     0     0  2547  2556  2564  2561  2555  2549  2485  2414  2342  2333  2330  2312  2240  2226  2208  2194   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  29.3  29.4  29.5  29.4  29.4  29.3  28.6  27.7  26.9  26.8  26.8  26.6  25.7  25.6  25.4  25.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2010-02-07 s .   732   758   783   815   883   894   912   932  1107  1123  1143  1164     0     0     0     0     0     0     0     0     0     0     0     0   9.1   9.4   9.7  10.1  11.0  11.1  11.3  11.6  13.8  14.0  14.2  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2010-04-24 . .   757   796   819   819   949   969   993  1024  1231  1237  1245  1253  1331  1325  1281  1254  1240  1235  1234  1232  1210  1206  1166  1142  10.7  11.3  11.6  11.6  13.5  13.7  14.1  14.5  17.5  17.6  17.7  17.8  18.9  18.8  18.2  18.1  17.6  17.5  17.5  17.5  17.2  17.1  16.5  16.5   0.531  -1.336  40.000   2.332   1.349
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-07-09 . .   997  1021  1047  1061  1059  1061  1086     0     0     0     0     0     0     0     0     0  1139  1128  1130  1133  1104  1103  1099  1092   5.4   5.5   5.7   5.7   5.7   5.7   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.1   6.1   6.0   6.0   5.9   5.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-08-09 . .     0     0     0     0     0     0     0     0  1085  1092  1102  1108  1185  1192  1200  1197  1213  1210  1217  1213  1229  1228  1229  1223   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.8   5.8   5.8   6.2   6.3   6.3   6.3   6.4   6.4   6.4   6.4   6.5   6.5   6.5   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-08-13 . .   773   797   816   822   856   862   872   875     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.3   7.5   7.7   7.7   8.0   8.1   8.2   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-09-26 . .  1000  1017  1033  1039  1022  1029     0  1022  1093  1100  1108  1117  1179  1182  1182  1183  1154  1152  1160  1162  1130  1134  1131  1123   5.1   5.2   5.3   5.3   5.2   5.3   0.0   5.2   5.6   5.6   5.7   5.7   6.0   6.1   6.1   6.1   5.9   5.9   5.9   6.0   5.8   5.8   5.8   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-12-17 . .     0     0     0     0     0     0     0     0  1184  1224  1572  1535  1395  1389  1389  1398  1454  1465  1448  1464     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  36.2  37.4  48.1  47.0  42.7  42.5  42.5  42.8  42.7  42.5  42.5  42.9   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2010-07-02 . .     0     0     0     0     0     0     0     0  1197  1212  1223  1232  1301  1309  1277  1249  1250  1248  1249  1243  1219  1211  1194  1192   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.8  13.9  14.1  14.2  15.0  15.0  14.7  14.7  14.4  14.3  14.4  14.3  14.0  13.9  13.7  14.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-04-01 . .   283   290   300   306   325   331   332   337   336   333   332   331   303   297   293   292     0     0     0     0     0     0     0     0   3.8   3.3   3.5   4.2   4.4   4.3   3.8   3.9   4.0   3.9   3.9   3.9   6.6   5.9   5.7   6.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-04-24 . .   244   260   271   274   312   318   323   330   339   338   336   336   324   322   306   304   267   263   262   260   245   242   232   226   3.6   3.8   3.9   4.0   4.6   4.6   4.7   4.8   4.9   4.9   4.9   4.9   5.0   4.8   4.6   4.6   3.9   3.9   3.9   3.9   3.7   3.6   3.5   3.5   0.631  -1.172  20.401   0.659   0.999
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-07-02 . .     0     0     0     0     0     0     0     0   323   322   316   315   288   281   270   268   238   242   236   232   218   209   212   209   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.8   3.6   3.5   3.3   3.4   3.0   3.0   3.0   3.0   2.9   2.8   2.8   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-08-15 . .   265   271   276   286   309   311   316   323   314   312   310   310   288   285   280   278   209   206   205   202   173   171   170   174   2.2   2.1   2.1   2.3   4.0   3.1   3.5   3.9   2.4   2.4   2.4   2.5   2.5   2.3   2.3   2.5   1.9   1.7   1.8   1.9   1.7   1.7   1.7   2.1   0.334  -2.138  28.479   0.485   1.966
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-08-21 . .     0     0     0     0     0     0     0     0   305   304   301   300   285   283   280   277     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.2   3.1   3.0   3.0   3.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-04-01 . .  3039  2854  2666  2494  1976  1898  1812  1741  1021   991   961   935   728   713   693   679   573   589   566   568     0     0     0     0  34.9  32.7  30.6  28.6  22.7  21.8  20.8  20.0  11.7  11.4  11.0  10.8   8.4   8.3   8.0   7.9   6.6   6.8   6.5   6.6   0.0   0.0   0.0   0.0  -0.653  -2.084  34.646   0.883   0.788
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-04-24 . .  3014  2884  2672  2448  1977  1892  1798  1731  1028  1002   973   951   785   766   718   691   498   490   479   470   408   400   381   372  42.8  40.9  37.9  34.7  28.1  26.8  25.5  24.6  14.6  14.2  13.8  13.5  11.4  11.1  10.4  10.1   7.2   7.1   6.9   6.8   6.0   5.8   5.6   5.5  -0.673  -2.229  40.000   0.748   1.220
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-07-02 s .     0     0     0     0     0     0     0     0  1044  1019   990   964   765   744   712   680   507   494   485   478   415   403   395   382   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  11.7  11.4  11.1   8.8   8.6   8.2   8.1   6.1   5.9   5.8   5.8   5.1   4.9   4.8   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-08-21 . .     0     0     0     0     0     0     0     0  1001   976   949   925   755   739   730   722     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.3  10.0   9.7   9.5   7.7   7.6   7.5   7.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-04-06 . .  2277  2132  2013  1888  1541  1477  1414  1338   762   746   730   719   638   622   610   593     0     0     0     0     0     0     0     0  32.1  30.1  28.4  26.7  21.8  20.8  20.0  18.9  11.4  11.0  10.9  10.9  10.3   9.8   9.6   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-04-11 . .  2217  2065  1931  1804  1442  1376  1311  1323   726   706   687   668   521   512   498   489   362   355   349   343   301   295   287   282  20.1  18.7  17.5  16.4  13.1  12.5  11.9  12.0   6.6   6.4   6.2   6.1   5.2   5.0   4.8   4.8   3.5   3.4   3.3   3.3   2.9   2.8   2.8   2.8  -0.089  -1.287   5.406   4.038   1.370
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-04-24 . .  2197  2074  1924  1773  1417  1357  1290  1295   719   701   680   664   506   493   481   472     0     0     0     0     0     0     0     0  31.2  29.4  27.3  25.2  20.1  19.3  18.3  18.4  10.4   9.9   9.7   9.6   7.6   7.3   7.1   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-08-21 . .  2249  2102  1962  1852  1459  1408  1353  1352   746   730   714   699   567   551   534   518     0     0     0     0     0     0     0     0  23.0  21.5  20.1  19.0  14.9  14.4  13.9  13.9   7.6   7.5   7.3   7.2   6.0   5.6   5.6   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2010-04-24 . .   716   715   694   664   624   616   604   595     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.2  10.1   9.8   9.4   9.0   8.7   8.6   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2009-08-09 . .     0     0     0     0     0     0     0     0   634   628   619   612   550   543   536   526   415   409   406   402   360   357   354   348   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.3   3.3   3.2   3.3   2.9   2.8   3.2   2.5   2.4   2.4   2.4   2.3   2.2   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2009-08-30 s .     0     0     0     0     0     0     0     0   616   609   601   593   521   516   509   501   403   395   387   380   339   335   330   326   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.6   5.5   5.4   5.1   5.0   5.0   5.0   3.9   3.8   3.8   3.7   3.4   3.3   3.3   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2010-08-15 . .   719   699   680   670   615   608   600   592   462   456   449   444   391   389   383   375   290   287   287   283   248   246   243   244   4.6   4.5   4.4   4.3   4.0   3.9   3.9   5.0   3.0   2.9   2.9   2.9   3.1   3.0   3.0   3.1   2.4   2.3   2.3   2.4   2.3   2.2   2.2   2.5  -0.202  -2.076  40.000   0.473   1.366
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-04-06 . .   258   262   269   268   286   291   296   298   323   329   335   339   436   435   437   434     0     0     0     0     0     0     0     0   3.8   3.8   3.9   3.9   4.2   4.2   4.3   4.4   4.7   4.8   4.9   5.0   6.7   6.5   6.5   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-04-11 . .   251   253   257   257   273   277   281   294   338   341   343   345   359   361   359   359   353   351   350   350   342   338   337   334   2.5   2.5   2.5   2.6   2.7   2.7   2.8   3.0   3.3   3.3   3.3   3.4   3.7   3.6   3.6   3.6   3.4   3.3   3.3   3.4   3.3   3.2   3.2   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-04-24 . .   236   244   250   239   251   254   258   263   325   327   331   335   347   351   343   346     0     0     0     0     0     0     0     0   3.5   3.5   3.6   3.5   3.7   3.7   3.8   3.9   4.7   4.7   4.8   4.9   5.4   5.3   5.2   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-08-21 . .   235   240   242   242   272   268     0   295     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.6   2.6   2.6   4.3   3.2   0.0   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-04-06 . .  1293  1309  1339  1351  1399  1371  1357  1309  1017  1011  1009  1010     0     0     0     0     0     0     0     0     0     0     0     0  18.3  18.5  18.9  19.1  19.7  19.4  19.2  18.5  14.4  14.3  14.2  14.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-04-11 . .  1281  1315  1332  1343  1312  1293  1272  1250  1029  1017  1007   997   891   883   864   861   737   733   728   726   689   681   671   664  11.6  11.9  12.1  12.2  11.9  11.7  11.5  11.3   9.3   9.2   9.1   9.0   8.1   8.0   7.8   8.2   6.7   6.6   6.6   6.6   6.3   6.2   6.1   6.3   1.135  -0.606   4.500   2.544   0.828
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-04-24 . .  1232  1258  1273  1276  1278  1247  1221  1177  1008   996   986   977   873   854   842   840     0     0     0     0     0     0     0     0  17.5  17.8  18.1  18.1  18.1  17.7  17.3  16.7  14.3  14.1  14.0  13.9  12.7  12.4  12.2  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-08-21 . .  1393  1376  1370  1356  1275  1284  1288     0   939   937   935   933   862   846   827   810     0     0     0     0     0     0     0     0  14.3  14.1  14.0  13.9  13.1  13.2  13.2   0.0   9.6   9.6   9.6   9.6   8.8   8.7   8.5   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-04-06 . .  1167  1154  1148  1124  1094  1088  1080  1056   854   852   850   847   906   891   891   890     0     0     0     0     0     0     0     0  16.5  16.3  16.2  15.9  15.4  15.4  15.2  14.9  12.3  12.0  12.0  12.2  13.3  13.0  13.0  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-04-11 . .  1161  1147  1133  1113  1078  1062  1049  1056   864   854   843   835   745   738   722   717   612   607   600   595   541   536   530   525  10.5  10.4  10.3  10.1   9.8   9.6   9.5   9.6   7.8   7.7   7.6   7.6   7.3   6.7   6.6   7.0   5.6   5.5   5.4   5.4   5.1   5.1   5.0   5.0   0.076  -1.188  23.794   1.474   0.595
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-04-24 . .  1191  1180  1155  1125  1062  1046  1028  1029     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.9  16.7  16.4  16.0  15.1  14.8  14.6  14.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-08-21 s .  1301  1291  1282  1255  1169  1172     0  1183   920   913   906   900   831   819   805   790     0     0     0     0     0     0     0     0  13.3  13.2  13.1  12.9  12.0  12.0   0.0  12.1   9.4   9.4   9.3   9.2   8.5   8.4   8.2   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2010-02-07 s .  1654  1636  1641  1662  1669  1662  1663  1653  1279  1268  1259  1257     0     0     0     0     0     0     0     0     0     0     0     0  20.6  20.3  20.4  20.7  20.7  20.7  20.7  20.5  15.9  15.8  15.7  15.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2009-08-09 . .     0     0     0     0     0     0     0     0  1245  1226  1206  1188  1043  1036  1022  1001   778   769   763   755   684   677   663   653   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.5   6.4   6.3   5.5   5.5   5.4   5.3   4.1   4.1   4.0   4.0   3.6   3.6   3.5   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2009-09-26 . .  1659  1667  1674  1673  1637  1623     0  1565  1252  1231  1210  1191  1009   996   977   958   725   721   711   702   602   593   580   572   8.5   8.5   8.6   8.6   8.4   8.3   0.0   8.0   6.4   6.3   6.2   6.1   5.2   5.1   5.0   4.9   3.7   3.7   3.6   3.6   3.1   3.0   3.0   3.7   0.153  -1.656  20.542   2.231   1.001
   AT20GJ125759-315515  12.9664063 -31.9213467  2009-12-17 . .  1645  1634  1649  1677  1689  1673     0  1655  1266  1252  1299  1210   893   886   877   871   801   797   794   795     0     0     0     0  50.3  50.0  50.4  51.3  51.7  51.2   0.0  50.6  38.7  38.3  39.7  37.0  27.3  27.1  26.8  26.6  27.3  27.1  26.9  26.7   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2010-07-16 s .  1623  1604  1620  1650  1605  1594  1589  1592  1213  1199  1178  1161  1012   998   998   988   777   766   760   754   657   650   651   650  14.0  13.8  13.9  14.2  13.8  13.7  13.7  13.7  10.4  10.3  10.1  10.0   8.7   8.6   8.6   8.8   6.7   6.6   6.5   6.5   5.7   5.6   5.6   5.9   0.440  -1.132  11.618   2.965   1.421
   AT20GJ130349-554031  13.0636749 -55.6754189  2010-04-06 . .   461   489   519   541   666   687   708   696   805   811   817   823   999   990  1002   998     0     0     0     0     0     0     0     0   6.5   6.9   7.3   7.6   9.4   9.7  10.0  10.1  11.4  11.5  11.5  11.8  14.6  14.3  14.5  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130349-554031  13.0636749 -55.6754189  2010-04-11 . .   467   486   513   535   630   643   657   681   731   733   733   734   747   748   742   742   729   727   726   727   702   699   697   694   4.2   4.4   4.7   4.9   5.7   5.8   6.0   6.2   6.6   6.6   6.6   6.7   7.2   6.8   6.7   7.1   6.6   6.6   6.6   6.6   6.4   6.3   6.3   6.6   1.172  -0.288   7.840   1.222   1.384
   AT20GJ130349-554031  13.0636749 -55.6754189  2010-08-21 s .   563   577   589   598   637   649     0   685   767   776   789   797   880   881   885   882     0     0     0     0     0     0     0     0   5.8   5.9   6.0   6.1   6.5   6.7   0.0   7.1   7.9   7.9   8.1   8.2   9.0   9.0   9.1   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-04-06 . .   796   795   793   780   753   746   743   733   615   614   613   612   681   667   669   661     0     0     0     0     0     0     0     0  11.2  11.2  11.2  11.0  10.6  10.5  10.5  10.6   8.9   8.8   8.8   8.8  10.1   9.8   9.8   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-04-11 . .   799   801   797   786   753   743   732   734   598   593   589   584   545   542   534   530   454   452   449   447   420   416   411   408   7.2   7.3   7.2   7.1   6.8   6.7   6.6   6.7   5.4   5.4   5.3   5.3   5.4   5.2   5.1   5.2   4.3   4.3   4.2   4.2   4.0   3.9   3.9   3.9   0.271  -0.753   9.911   1.445   1.084
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-08-21 s .   835   843   838   823   760   759     0   750   624   620   618   614   569   560   551   541     0     0     0     0     0     0     0     0   8.6   8.6   8.6   8.4   7.8   7.8   0.0   8.1   6.4   6.4   6.3   6.3   6.1   5.9   5.8   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-08-14 s .   866   869   863   853   794   775   766   748   633   628   624   621   563   562   558   555   492   490   488   486   445   446   442   438   7.5   7.5   7.4   7.3   6.8   6.7   6.6   7.0   5.4   5.4   5.4   5.3   4.9   4.8   4.8   5.2   4.2   4.2   4.2   4.2   3.8   3.8   3.8   4.3  -0.061  -1.003  40.000   0.879   1.087
   AT20GJ131608-333858  13.2688853 -33.6497688  2010-02-06 s .  1278  1285  1312  1326  1396  1405  1414  1414  1357  1361  1353  1354  1355  1328  1360  1318     0     0     0     0     0     0     0     0  13.8  13.9  14.2  14.3  15.1  15.2  15.3  15.3  14.7  14.7  14.6  14.6  15.3  14.9  15.3  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131608-333858  13.2688853 -33.6497688  2010-02-14 s .  1388  1365  1360  1398  1396  1399  1406  1413  1089  1076  1065  1058     0     0     0     0     0     0     0     0     0     0     0     0  17.3  17.0  16.9  17.4  17.4  17.4  17.5  17.6  13.7  13.5  13.4  13.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131608-333858  13.2688853 -33.6497688  2009-08-09 . .     0     0     0     0     0     0     0     0  1880  1875  1864  1852  1786  1780  1770  1751  1453  1444  1437  1426  1337  1332  1320  1314   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.9   9.9   9.8   9.8   9.4   9.4   9.3   9.2   7.7   7.6   7.6   7.5   7.0   7.0   7.0   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ131608-333858  13.2688853 -33.6497688  2009-09-26 . .  1545  1564  1586  1606  1687  1698     0  1712  1719  1715  1711  1705  1619  1609  1595  1586  1335  1326  1319  1307  1206  1197  1183  1174   7.9   8.0   8.1   8.2   8.6   8.7   0.0   8.8   8.8   8.8   8.8   8.7   8.3   8.2   8.2   8.1   6.8   6.8   6.8   6.7   6.2   6.1   6.1   6.0   0.238  -1.772  35.946   2.522   1.926
   AT20GJ131608-333858  13.2688853 -33.6497688  2010-08-14 . .  1158  1174  1196  1220  1328  1340  1370  1387  1488  1488  1489  1489  1421  1426  1420  1413  1319  1309  1312  1307  1226  1228  1214  1205  10.0  10.1  10.3  10.5  11.4  11.5  11.8  11.9  12.8  12.8  12.8  12.8  12.2  12.3  12.2  12.2  11.3  11.3  11.3  11.2  10.5  10.6  10.4  10.4   0.374  -1.276  36.316   2.518   1.045
   AT20GJ132112-434216  13.3535594 -43.7046394  2010-04-06 . .   608   636   666   689   765   777   789   796   695   695   695   693   781   768   771   761     0     0     0     0     0     0     0     0   8.6   9.0   9.4   9.7  10.8  11.0  11.1  11.2  10.0   9.8   9.8  10.0  11.5  11.2  11.2  11.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132112-434216  13.3535594 -43.7046394  2010-04-11 . .   634   658   684   688   757   756   755   747   676   670   662   656   604   601   588   583   508   504   500   500   473   469   464   459   5.8   6.0   6.2   6.2   6.9   6.9   6.8   6.8   6.1   6.1   6.0   6.0   5.9   5.8   5.6   5.6   4.8   4.6   4.5   4.5   4.5   4.4   4.4   4.4   1.104  -0.633   6.942   1.450   0.987
   AT20GJ132112-434216  13.3535594 -43.7046394  2010-08-21 . .     0     0     0     0     0     0     0     0   698   699   701   700   654   644   636   624     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.2   7.2   7.2   7.2   7.0   6.8   6.8   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132527-430104  13.4243337 -43.0180283  2010-04-06 . e     0     0     0     0 >7688 >8061 >8477 >8791 >9693 >9721 >9786 >9822     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132527-430104  13.4243337 -43.0180283  2010-04-11 . e >5225 >5434 >5654 >5957 >7459 >7754 >8087 >8621 >9241 >9213 >9165 >9123 >8582 >8523 >8372 >8305 >7146 >7098 >7059 >7042 >6649 >6577 >6519 >6459     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132527-430104  13.4243337 -43.0180283  2010-08-21 . e     0     0     0     0     0     0     0     0 >9003 >9058 >9120 >9152 >9103 >8989 >8900 >8775     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2010-02-06 s .  1191  1193  1210  1208  1224  1223  1223  1223  1149  1149  1145  1141  1125  1108  1142  1113     0     0     0     0     0     0     0     0  12.9  12.9  13.1  13.1  13.2  13.2  13.2  13.2  12.4  12.4  12.4  12.3  12.8  12.5  12.9  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2010-02-14 s .  1293  1267  1230  1287  1223  1213  1208  1212   987   977   967   961     0     0     0     0     0     0     0     0     0     0     0     0  16.1  15.7  15.3  16.0  15.2  15.1  15.0  15.1  12.6  12.4  12.3  12.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-07-09 . .  1485  1527  1570  1615  1877  1909  2005     0  2087  2089  2094  2094  2094  2092  2089  2079  1958  1938  1925  1932  1811  1808  1785  1769   8.0   8.3   8.5   8.7  10.2  10.3  11.6   0.0  11.3  11.3  11.3  11.3  11.3  11.3  11.3  11.2  10.6  10.5  10.4  10.4   9.8   9.8   9.7   9.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-08-09 . .     0     0     0     0     0     0     0     0  2276  2268  2263  2253  2180  2180  2169  2143  1929  1928  1925  1934  1890  1889  1860  1844   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  11.9  11.9  11.9  11.5  11.5  11.4  11.3  10.2  10.2  10.1  10.2  10.0  10.0   9.8   9.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-08-13 . .  1527  1617  1716  1801  2050  2075  2090  2072     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.4  15.2  16.1  16.9  19.3  19.5  19.6  19.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1829  1796  1791  1766  1699  1680  1680  1665   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.8  16.5  16.4  16.2  15.6  15.4  15.4  15.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-09-26 . .  1885  1919  1922  1913  1932  1953     0  1974  2096  2089  2086  2083  1997  1992  1978  1965  1589  1586  1568  1553  1425  1417  1400  1392   9.7   9.8   9.8   9.8   9.9  10.0   0.0  10.1  10.7  10.7  10.7  10.7  10.2  10.2  10.1  10.1   8.1   8.1   8.0   8.0   7.3   7.3   7.2   7.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2010-08-15 s .   837   829   830   840   880   889   902   913  1022  1025  1025  1027  1015  1021  1014  1006   903   897   907   901   838   836   836   836   5.4   5.3   5.3   5.4   5.6   5.7   5.8   5.9   6.5   6.6   6.6   6.6   6.5   6.5   6.5   6.4   5.8   5.7   5.8   5.8   5.4   5.4   5.4   6.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2010-02-06 s .   740   810   887   931   978   972   969   961   829   830   826   823   835   820   845   831     0     0     0     0     0     0     0     0   8.0   8.8   9.6  10.1  10.6  10.5  10.5  10.4   9.2   9.0   8.9   9.2   9.7   9.4   9.7   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2010-02-14 s .   665   661   658   705   743   751   762   769   650   642   635   633     0     0     0     0     0     0     0     0     0     0     0     0   8.3   8.2   8.2   8.8   9.5   9.3   9.5   9.8   8.4   8.3   8.2   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-07-09 . .   500   518   533   544     0     0     0     0   648   650   653   654   684   688   692   693   710   704   704   708   705   707   705   701   2.7   2.8   2.9   2.9   0.0   0.0   0.0   0.0   3.5   3.5   3.5   3.5   3.7   3.7   3.7   4.2   3.8   3.8   3.8   3.8   3.8   3.8   3.8   4.3   0.384  -0.281  40.000   1.421   1.813
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-08-09 . .     0     0     0     0     0     0     0     0   604   601   599   597   590   591   590   586   578   576   581   582   590   590   587   582   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.1   3.1   3.1   3.1   3.5   3.1   3.0   3.1   3.1   3.5   3.4   3.1   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-08-13 . .   590   598   606   613   636   639   639   639     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.5   5.6   5.7   5.8   6.0   6.0   6.0   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   554   548   545   540   531   526   524   523   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.2   5.2   5.2   5.1   5.0   5.1   5.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-09-26 . .   606   600   600   597     0     0     0     0   708   712   716   720   741   742   741   741   673   665   661   656   620   619   615   609   3.1   3.1   3.1   3.1   0.0   0.0   0.0   0.0   3.6   3.6   3.7   3.7   3.8   3.8   3.8   4.6   3.5   3.4   3.4   3.4   3.2   3.2   3.2   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2010-08-15 s .   542   540   536   537   511   505   498   501   563   573   586   599   703   717   725   729   805   808   826   827   841   847   856   860   3.5   3.5   3.4   3.5   4.6   3.3   3.2   5.1   3.6   3.7   3.8   3.8   4.5   4.6   4.7   5.4   5.2   5.2   5.3   5.3   5.4   5.4   5.5   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ141858-350942  14.3163564 -35.1619186  2010-04-06 . .   675   667   662   656   664   664   668   667   591   593   595   596     0     0     0     0     0     0     0     0     0     0     0     0   9.5   9.4   9.3   9.3   9.4   9.4   9.4   9.6   8.5   8.5   8.6   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ141858-350942  14.3163564 -35.1619186  2010-04-11 . .   710   691   672   655   622   617   615   614   567   565   560   558   532   530   521   516   439   435   433   431   402   399   394   389   6.4   6.3   6.1   5.9   5.6   5.6   5.6   5.6   5.1   5.1   5.1   5.1   5.2   5.1   5.0   5.0   4.2   4.1   4.1   4.1   3.8   3.8   3.7   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ141935-515458  14.3264557 -51.9163055  2010-04-06 . .   870   851   842   818   785   777   771   767   610   608   607   607     0     0     0     0     0     0     0     0     0     0     0     0  12.3  12.0  11.9  11.5  11.1  11.0  10.9  10.8   8.8   8.7   8.7   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ141935-515458  14.3264557 -51.9163055  2010-04-11 . .   925   901   872   845   778   768   756   748   595   591   584   578   533   528   518   515   452   448   445   443   412   407   401   397   8.4   8.2   7.9   7.7   7.1   7.0   6.9   6.8   5.4   5.4   5.3   5.2   5.2   5.1   5.0   5.0   4.3   4.2   4.2   4.2   3.9   3.9   3.8   3.8  -0.138  -0.964  40.000   0.802   0.803
   AT20GJ142432-491349  14.4089671 -49.2303619  2010-02-06 s .  5070  4865  4754  4557  4076  3990  3890  3864  2649  2592  2535  2506  2126  2090  2118  2064     0     0     0     0     0     0     0     0  54.8  52.6  51.4  49.2  44.0  43.1  42.0  41.8  28.6  28.0  27.4  27.1  23.8  22.6  22.9  23.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2010-02-14 s .  5580  5203  4990  4962  4176  4080  3972  3971  2549  2497  2453  2422     0     0     0     0     0     0     0     0     0     0     0     0  69.3  64.7  62.0  61.7  51.9  50.7  49.4  49.4  31.7  31.0  30.5  30.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-07-09 . .  5483  5270  5087  4922     0     0     0     0  2614  2590  2539  2511  2180  2151  2125  2116  1631  1623  1589  1568  1378  1362  1342  1343  29.6  28.5  27.5  26.6   0.0   0.0   0.0   0.0  14.1  14.0  13.7  13.6  11.8  11.6  11.5  11.4   8.8   8.8   8.6   8.5   7.5   7.4   7.3   7.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-08-13 s .     0     0     0     0     0     0     0     0  2450  2445  2408  2385  2118  2080  2034  2007  1580  1546  1535  1506  1341  1327  1316  1298   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.0  23.0  22.6  22.4  19.9  19.6  19.1  18.9  14.9  14.5  14.4  14.2  12.6  12.5  12.4  12.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-08-25 s .     0     0     0     0     0     0     0     0  2705  2653  2596  2541  2123  2081  2051  2016     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.4  12.2  11.9  11.7   9.8   9.6   9.4   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1508  1478  1452  1414  1270  1244  1231  1217   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.8  13.6  13.3  13.0  11.7  11.4  11.3  11.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-09-26 . .     0     0     0     0     0     0     0     0  2832  2794  2740  2691  2279  2234  2175  2137  1660  1626  1606  1580  1380  1359  1340  1322   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.5  14.3  14.0  13.8  11.7  11.4  11.1  10.9   8.5   8.3   8.2   8.1   7.1   7.0   6.9   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2010-08-15 s .  5789  5535  5310  5165  4500  4365  4250  4161  2894  2849  2788  2742  2325  2315  2264  2224  1796  1781  1779  1759  1571  1563  1561  1555  37.1  35.4  34.0  33.1  28.8  27.9  27.2  26.6  18.5  18.2  17.8  17.6  14.9  14.8  14.5  14.2  11.5  11.4  11.4  11.3  10.1  10.0  10.0  10.0   0.094  -0.947   5.995  10.497   1.006
   AT20GJ142455-680758  14.4154083 -68.1327820  2010-04-06 . .   849   877   921   957  1071  1085  1104  1116  1153  1156  1158  1159     0     0     0     0     0     0     0     0     0     0     0     0  12.0  12.4  13.0  13.5  15.1  15.3  15.6  15.8  16.3  16.3  16.3  16.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142455-680758  14.4154083 -68.1327820  2010-04-11 . .   809   840   884   919  1047  1065  1084  1106  1111  1104  1097  1087  1018  1013   996   986   863   857   851   848   791   782   774   766   7.3   7.6   8.0   8.3   9.5   9.7   9.8  10.0  10.1  10.0   9.9   9.9   9.2   9.2   9.0   9.5   7.8   7.8   7.7   7.7   7.2   7.1   7.0   7.2   0.864  -0.868  13.369   2.273   0.728
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-01-17 . .   352   400   433   463   600   620   655   680     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.8   5.2   5.7   7.5   7.4   7.8   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-02-06 s .   332   353   390   425   576   608   649   672  1008  1025  1040  1053  1164  1151  1209  1192     0     0     0     0     0     0     0     0   3.7   3.8   4.2   4.7   6.2   6.6   7.0   7.3  10.9  11.1  11.2  11.4  13.3  13.0  13.7  13.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-02-14 s .   359   386   436   477   603   627   664   693   932   942   950   958     0     0     0     0     0     0     0     0     0     0     0     0   4.6   4.9   5.4   6.1   7.7   8.0   8.4   8.9  11.9  12.0  12.1  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-07-09 . .   377   390   407   417     0     0     0     0   695   697   703   705   719   722   724   722   714   706   706   706   688   687   683   676   2.3   2.1   2.2   2.5   0.0   0.0   0.0   0.0   3.8   3.8   3.8   3.8   3.9   3.9   3.9   4.3   3.9   3.8   3.8   3.8   3.7   3.7   3.7   3.9   0.653  -1.156  35.539   1.399   2.298
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-08-13 . .     0     0     0     0     0     0     0     0   695   705   709   712   745   745   739   737   704   700   700   700   683   684   679   674   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.5   6.6   6.7   6.7   7.0   7.0   6.9   7.2   6.6   6.6   6.6   6.6   6.4   6.4   6.4   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-08-25 . .     0     0     0     0     0     0     0     0   688   691   692   694   696   693   696   692     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.2   3.2   3.2   3.2   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-08-30 . .   378   409   434   448   548   564   576   591   677   677   671   683   718   725   725   717   670   664   667   670   664   661   658   652   3.6   3.8   4.0   4.3   5.3   5.2   5.3   5.7   6.2   6.2   6.2   6.3   6.6   6.7   6.7   6.8   6.2   6.1   6.1   6.2   6.1   6.1   6.0   6.3   1.019  -0.464  13.138   1.304   2.193
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-09-26 . .     0     0     0     0     0     0     0     0   700   704   708   711   718   717   713   711   672   671   668   667   635   633   628   624   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.6   3.6   3.6   3.7   3.7   3.7   4.4   3.5   3.4   3.4   3.4   3.3   3.3   3.2   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-08-15 s .   379   450   503   540   670   679     0   712   949   956   965   973  1018  1030  1031  1031  1044  1040  1054  1056  1040  1041  1048  1050   3.0   2.9   3.2   3.5   4.5   4.4   0.0   4.6   6.1   6.1   6.2   6.2   6.5   6.6   6.6   6.6   6.7   6.7   6.8   6.8   6.7   6.7   6.7   6.7   1.463  -0.147   9.224   1.426   2.825
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-01-17 . .  1927  1865  1847  1793  1803  1815  1837  1885  1872  1878  1886  1893  1988  1993  1959  1935     0     0     0     0     0     0     0     0  23.0  22.3  22.1  21.4  21.5  21.7  22.0  22.5  22.4  22.4  22.5  22.6  23.8  23.8  23.4  23.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-02-06 s .  1887  1853  1857  1834  1877  1890  1909  1946  2123  2141  2151  2164  2262  2242  2321  2278     0     0     0     0     0     0     0     0  20.4  20.0  20.1  19.8  20.3  20.4  20.6  21.0  22.9  23.1  23.2  23.4  24.5  24.2  25.1  25.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-02-14 s .  2108  1995  1976  2015  1936  1942  1957  2006  2041  2042  2047  2058     0     0     0     0     0     0     0     0     0     0     0     0  26.2  24.8  24.6  25.0  24.1  24.1  24.3  24.9  25.4  25.4  25.4  25.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-07-09 . .  2121  2059  2018  1986  1788  1758  1784     0  1555  1548  1544  1540  1505  1507  1508  1507  1454  1442  1442  1446  1416  1416  1409  1400  11.5  11.1  10.9  10.7   9.7   9.5   9.7   0.0   8.4   8.4   8.3   8.3   8.1   8.2   8.2   8.2   7.9   7.8   7.8   7.8   7.7   7.7   7.6   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-08-13 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1586  1578  1578  1581  1551  1553  1544  1529   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.9  14.8  14.8  14.9  14.6  14.6  14.5  14.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-08-30 . .  2049  1990  1937  1880  1736  1729  1729  1764  1597  1592  1575  1601  1690  1707  1710  1687  1645  1637  1644  1653  1651  1649  1639  1633  18.8  18.3  17.8  17.2  15.9  15.9  15.9  16.2  14.7  14.6  14.5  14.7  15.5  15.7  15.7  15.5  15.1  15.0  15.1  15.2  15.2  15.1  15.0  15.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-09-26 . .     0     0     0     0     0     0     0     0  1634  1642  1647  1651  1668  1666  1655  1651  1654  1646  1650  1645  1592  1585  1580  1570   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.4   8.4   8.4   8.5   8.5   8.5   8.5   8.5   8.5   8.4   8.4   8.4   8.2   8.1   8.1   8.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-08-15 s .  2197  2170  2161  2179  2180  2166  2175  2176  2225  2228  2232  2236  2243  2257  2253  2244  2211  2202  2236  2234  2173  2175  2188  2188  14.1  13.9  13.8  14.0  14.0  13.9  13.9  13.9  14.2  14.3  14.3  14.3  14.4  14.5  14.4  14.4  14.2  14.1  14.3  14.3  13.9  13.9  14.0  14.0   0.169  -0.229  40.000   4.401   1.761
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-01-17 . .  1082  1093  1107  1108  1168  1175  1188  1197  1091  1084  1079  1074  1052  1048  1024  1004     0     0     0     0     0     0     0     0  12.9  13.1  13.2  13.2  14.0  14.0  14.2  14.3  13.0  13.0  12.9  12.8  12.6  12.5  12.2  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-02-06 s .  1032  1057  1085  1097  1176  1184  1199  1199  1198  1197  1191  1185  1127  1111  1147  1126     0     0     0     0     0     0     0     0  11.2  11.4  11.7  11.9  12.7  12.8  13.0  13.0  12.9  12.9  12.9  12.8  12.9  12.6  13.0  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-02-14 s .  1080  1088  1105  1132  1147  1153  1158  1167  1125  1118  1107  1098     0     0     0     0     0     0     0     0     0     0     0     0  13.4  13.5  13.7  14.1  14.3  14.3  14.4  14.5  14.3  14.2  14.1  14.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-06-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1354  1359  1352  1350  1349  1350  1348  1354   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.3  12.3  12.3  12.3  12.3  12.3  12.3  12.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-07-09 . .  1318  1339  1375  1400  1452  1464  1533     0  1427  1417  1404  1395  1296  1286  1275  1263  1118  1105  1099  1095  1023  1018  1006   995   7.1   7.2   7.4   7.6   7.9   7.9  10.6   0.0   7.7   7.7   7.6   7.5   7.0   7.0   6.9   6.8   6.1   6.0   5.9   5.9   5.5   5.5   5.4   5.9   0.484  -0.939  17.346   2.837   1.416
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-08-13 s .     0     0     0     0     0     0     0     0  1282  1287  1277  1269  1214  1208  1188  1173  1025  1017  1010  1011   951   950   937   925   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.1  12.1  12.0  11.9  11.4  11.4  11.2  11.0   9.6   9.6   9.5   9.5   8.9   8.9   8.8   9.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-08-25 s .     0     0     0     0     0     0     0     0  1298  1288  1278  1265  1174  1163  1155  1143     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   5.9   5.9   5.8   5.4   5.3   5.3   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-08-30 s .  1125  1154  1181  1198  1294  1305  1326  1347  1271  1256  1232  1243  1203  1208  1199  1173  1025  1013  1015  1015   973   967   955   949  10.3  10.6  10.8  11.0  11.9  12.0  12.2  12.4  11.7  11.5  11.3  11.4  11.0  11.1  11.0  11.1   9.4   9.3   9.3   9.3   8.9   8.9   8.8   9.1   0.661  -0.735  12.460   2.655   1.741
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-09-26 . .     0     0     0     0     0     0     0     0  1243  1235  1226  1218  1129  1119  1101  1089   928   920   916   909   830   824   816   807   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.4   6.3   6.3   6.2   5.8   5.7   5.6   5.6   4.8   4.7   4.7   4.7   4.3   4.2   4.2   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-08-15 s .  1379  1352  1337  1322  1314  1304  1322  1358  1576  1593  1612  1627  1705  1716  1718  1720  1710  1700  1726  1723  1651  1652  1659  1657   8.8   8.7   8.6   8.5   8.4   8.4   9.9   8.7  10.1  10.2  10.3  10.4  10.9  11.0  11.0  11.0  11.0  10.9  11.1  11.0  10.6  10.6  10.6  10.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ145432-401232  14.9091471 -40.2090569  2010-04-06 . .   598   573   553   532   459   447   433   430   283   279   277   276   306   294   294   287     0     0     0     0     0     0     0     0   8.4   8.1   7.8   7.5   6.6   6.4   6.3   6.3   4.2   4.1   4.1   4.1   5.3   4.9   4.8   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145432-401232  14.9091471 -40.2090569  2010-04-11 . .   541   515   488   462   408   399   390   379   283   281   278   274   255   254   249   248   213   214   215   215   207   207   205   203   4.9   4.7   4.4   4.4   4.0   3.8   3.5   3.8   2.7   2.7   2.7   2.7   2.6   2.5   2.5   2.5   2.1   2.1   2.1   2.1   2.1   2.0   2.0   2.0  -0.461  -0.461   9.182   0.781   1.969
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-01-17 . .   976   969   974   965   968   962   962   974   806   800   795   792   771   768   755   744     0     0     0     0     0     0     0     0  11.7  11.6  11.6  11.5  11.6  11.5  11.5  11.6   9.6   9.6   9.5   9.5   9.4   9.2   9.2   9.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-02-06 s .   915   908   914   907   904   902   899   895   839   838   834   831   809   793   828   805     0     0     0     0     0     0     0     0   9.9   9.8   9.9   9.8   9.8   9.7   9.7   9.7   9.3   9.3   9.2   9.3   9.5   9.2   9.6   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-02-14 s .   941   926   911   899   851   844   838   833   763   760   755   753     0     0     0     0     0     0     0     0     0     0     0     0  11.7  11.5  11.3  11.2  10.9  10.5  10.4  10.6   9.8   9.7   9.7   9.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-04-11 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   678   677   677   678   644   647   644   639   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.2   6.2   6.2   5.9   6.8   5.9   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-07-09 . .  1066  1081  1103  1119     0     0     0     0  1133  1127  1124  1120  1081  1077  1076  1069  1012  1004   999  1001   963   962   955   949   5.8   5.8   6.0   6.1   0.0   0.0   0.0   0.0   6.1   6.1   6.1   6.1   5.8   5.8   5.8   6.3   5.5   5.4   5.4   5.4   5.2   5.2   5.2   5.7   0.494  -0.513  11.417   2.322   0.433
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-08-13 . .     0     0     0     0     0     0     0     0  1152  1163  1156  1156  1165  1164  1149  1139  1051  1044  1041  1043  1002  1002   991   982   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.9  10.9  10.9  11.0  10.9  10.8  10.7   9.9   9.8   9.8   9.8   9.4   9.4   9.3   9.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-08-25 . .     0     0     0     0     0     0     0     0  1203  1200  1197  1190  1152  1142  1142  1134     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.5   5.5   5.5   5.3   5.3   5.3   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-08-30 . .  1073  1094  1119  1136  1221  1237  1262  1294  1266  1257  1237  1253  1250  1258  1253  1230  1084  1074  1075  1074  1037  1034  1024  1021   9.8  10.0  10.3  10.4  11.2  11.4  11.6  11.9  11.6  11.5  11.4  11.5  11.5  11.5  11.5  11.3   9.9   9.9   9.9   9.9   9.5   9.5   9.4   9.7   0.443  -0.940  24.281   2.421   2.112
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-09-26 . .     0     0     0     0     0     0     0     0  1179  1177  1175  1173  1124  1118  1099  1094  1004   999   996   991   915   911   902   893   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   6.0   6.0   6.0   5.8   5.7   5.6   5.6   5.1   5.1   5.1   5.1   4.7   4.7   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-08-15 s .   890   883   885   897   919   921   932   931  1028  1033  1038  1043  1072  1084  1081  1077  1065  1063  1079  1078  1047  1053  1061  1061   5.7   5.7   5.7   5.8   5.9   5.9   6.2   6.0   6.6   6.6   6.6   6.7   6.9   6.9   6.9   7.9   6.8   6.8   6.9   6.9   6.7   6.7   6.8   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-02-06 . .   591   634   683   710   794   808   825   837  1027  1037  1044  1050  1079  1070  1118  1102     0     0     0     0     0     0     0     0   6.4   6.9   7.4   7.7   8.6   8.7   8.9   9.1  11.1  11.2  11.3  11.7  12.4  12.1  12.7  12.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-02-14 s .   611   654   695   720   739   746   758   777   964   969   977   984     0     0     0     0     0     0     0     0     0     0     0     0   7.6   8.1   8.6   9.0   9.4   9.5   9.4   9.9  12.3  12.3  12.4  12.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-04-11 . .   585   607   627   640   696   705   718   730  1064  1086  1106  1124  1254  1265  1269  1268  1252  1248  1244  1243  1194  1196  1188  1180   5.3   5.5   5.7   5.8   6.3   6.4   6.5   6.6   9.6   9.8  10.0  10.2  11.4  11.5  11.5  11.9  11.4  11.3  11.3  11.3  10.8  10.8  10.8  10.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-07-09 . .     0     0     0     0     0     0     0     0   944   946   948   949   950   947   947   944     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.1   5.1   5.1   5.1   5.1   5.1   5.1   5.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-08-13 s .     0     0     0     0     0     0     0     0   911   917   915   915   920   918   911   908   850   844   844   844   816   813   810   801   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.6   8.6   8.6   8.6   8.7   8.6   8.6   8.8   8.0   7.9   7.9   7.9   7.7   7.6   7.6   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   791   782   778   773   755   751   751   747   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.3   7.2   7.1   7.1   6.9   7.1   6.9   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-09-26 . .     0     0     0     0     0     0     0     0   741   741   740   738   716   714   706   703   667   662   663   660   635   632   629   626   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.8   3.8   3.8   3.7   3.7   3.6   4.3   3.4   3.4   3.4   3.4   3.3   3.2   3.2   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-08-15 s .   753   792   839   883   976   981   994  1013  1083  1085  1087  1088  1086  1091  1090  1086  1072  1067  1080  1078  1055  1054  1060  1062   4.8   5.1   5.4   5.7   6.3   6.3   6.4   6.5   6.9   6.9   7.0   7.0   7.0   7.0   7.0   7.9   6.9   6.8   6.9   6.9   6.8   6.8   6.8   6.8   1.425  -0.132   4.500   1.457   0.829
   AT20GJ151440-474828  15.2444489 -47.8083420  2010-02-06 . .  1581  1639  1709  1754  1909  1922  1936  1931  1832  1830  1816  1805  1698  1669  1723  1689     0     0     0     0     0     0     0     0  17.1  17.7  18.5  19.0  20.6  20.8  20.9  20.9  19.8  19.8  19.6  19.5  19.1  18.6  19.3  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2010-02-14 s .  1789  1832  1862  1880  1896  1892  1888  1889  1719  1709  1690  1680     0     0     0     0     0     0     0     0     0     0     0     0  22.2  22.8  23.1  23.4  23.6  23.5  23.5  23.5  21.4  21.2  21.0  21.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2010-04-11 . .  1700  1729  1752  1768  1811  1803  1802  1816  1607  1597  1584  1573  1475  1467  1455  1438  1265  1255  1245  1241  1159  1154  1144  1131  15.4  15.7  15.9  16.0  16.4  16.3  16.3  16.5  14.6  14.5  14.4  14.3  13.4  13.3  13.2  13.0  11.5  11.4  11.3  11.3  10.5  10.5  10.4  10.3   0.529  -0.751  11.019   3.555   0.677
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-07-09 . .     0     0     0     0     0     0     0     0  1810  1799  1788  1777  1671  1659  1649  1634     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.8   9.7   9.7   9.6   9.0   9.0   8.9   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-08-13 s .     0     0     0     0     0     0     0     0  1904  1911  1904  1897  1825  1813  1796  1787  1599  1583  1577  1576  1491  1488  1473  1456   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.9  18.0  17.9  17.8  17.2  17.0  16.9  16.8  15.0  14.9  14.8  14.8  14.0  14.0  13.8  13.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1487  1465  1454  1438  1377  1364  1358  1352   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.6  13.4  13.3  13.2  12.6  12.5  12.5  12.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-09-26 . .     0     0     0     0     0     0     0     0  1853  1846  1832  1820  1683  1670  1641  1626  1442  1426  1419  1409  1288  1276  1266  1252   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.5   9.4   9.4   9.3   8.6   8.5   8.4   8.3   7.4   7.3   7.3   7.2   6.6   6.5   6.5   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ153454-352623  15.5818532 -35.4399452  2010-04-06 . .   705   719   731   736   773   777   782   773   622   615   611   605   601   592   591   587     0     0     0     0     0     0     0     0  10.0  10.2  10.3  10.4  10.9  11.0  11.0  11.2   9.0   8.9   8.8   8.8   9.3   8.9   8.9   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153454-352623  15.5818532 -35.4399452  2010-04-11 . .   718   735   746   747   743   736   731   733   611   606   600   594   548   543   535   526   411   408   407   408   367   364   360   355   6.5   6.7   6.8   6.8   6.7   6.7   6.6   6.7   5.5   5.5   5.4   5.4   5.3   5.2   5.1   5.1   3.9   3.8   3.8   3.9   3.5   3.5   3.4   3.4   0.242  -1.326  20.677   1.142   1.858
   AT20GJ153552-473021  15.5978505 -47.5060539  2010-04-06 . .   336   343   350   352   364   367   366   365   299   295   296   294   315   312   302   310     0     0     0     0     0     0     0     0   4.9   4.9   5.0   5.1   5.3   5.3   5.3   5.4   4.4   4.4   4.4   4.4   5.8   5.4   5.2   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153552-473021  15.5978505 -47.5060539  2010-04-11 . .   353   365   374   378   383   380   377   378   313   311   309   306   292   288   283   281   240   239   238   238   226   225   223   220   3.4   3.3   3.4   3.6   3.7   3.6   3.4   3.7   3.0   3.0   3.0   3.0   3.0   2.9   2.8   2.8   2.3   2.3   2.3   2.3   2.2   2.2   2.2   2.2   1.317  -0.518   4.509   0.694   1.445
   AT20GJ154644-683728  15.7790324 -68.6246719  2010-04-06 . .   145   144   145   144   143   144   144   150   133   134   136   136     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.1   2.1   2.2   2.2   2.2   2.2   2.4   2.1   2.1   2.2   2.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ154644-683728  15.7790324 -68.6246719  2010-04-11 . .   139   137   134   141   142   143   144   148   136   135   136   136   135   134   132   130   117   115   115   113   109   107   106   104   1.4   1.4   1.3   1.5   1.5   1.4   1.5   1.7   1.4   1.4   1.4   1.4   1.7   1.6   1.5   1.5   1.3   1.2   1.2   1.2   1.3   1.2   1.2   1.3   0.185  -1.268  40.000   0.210   1.751
   AT20GJ155059-825807  15.8497406 -82.9687195  2010-04-06 . .   609   600   596   592   620   630   641   645   713   716   717   717   756   754   761   762     0     0     0     0     0     0     0     0   8.6   8.5   8.4   8.4   8.9   8.9   9.1   9.4  10.3  10.3  10.3  10.4  11.3  11.1  11.2  11.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155059-825807  15.8497406 -82.9687195  2010-04-11 . .   623   615   611   610   630   635   645   658   723   722   720   718   680   674   665   660   563   557   550   543   490   485   480   474   5.6   5.6   5.5   5.5   5.7   5.8   5.8   6.0   6.6   6.5   6.5   6.5   6.7   6.5   6.4   6.4   5.3   5.2   5.2   5.2   4.7   4.6   4.6   4.6   0.213  -2.593  40.000   0.926   2.733
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   433   427   417   410   346   341   337   343   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.2   5.1   5.0   4.9   4.2   4.1   4.1   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-02-06 . .  2766  2580  2434  2289  1850  1770  1684  1609   979   956   930   905   716     0   703   685     0     0     0     0     0     0     0     0  29.9  27.9  26.3  24.7  20.0  19.1  18.2  17.4  10.9  10.3  10.3  10.2   9.1   0.0   8.8   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-02-14 . .  2902  2704  2508  2347  1839  1755  1662  1593   942   919   889   869     0     0     0     0     0     0     0     0     0     0     0     0  36.1  33.6  31.2  29.2  22.9  21.8  20.7  19.8  12.0  11.7  11.3  11.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-04-11 . .  2904  2706  2509  2352  1850  1761  1671  1615   894   868   841   817   631   616   601   590   422   413   405   397   333   329   325   320  26.3  24.5  22.7  21.3  16.8  16.0  15.1  14.6   8.1   7.9   7.6   7.4   6.0   5.8   5.6   5.6   4.0   3.9   3.8   3.8   3.3   3.2   3.1   3.2  -0.514  -1.652  15.933   1.953   0.515
   AT20GJ155658-791404  15.9496867 -79.2345200  2009-08-30 . .     0     0     0     0     0     0     0     0  1003   981   955   934   764   754   739   719   531   521   511   499   441   432   428   426   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.2   9.0   8.8   8.6   7.3   6.9   6.8   6.9   5.1   5.0   4.9   4.8   4.3   4.2   4.2   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-02-06 . .  1626  1595  1572  1548  1538  1538  1549  1552  1526  1528  1524  1521  1608  1575  1574  1511     0     0     0     0     0     0     0     0  17.6  17.2  17.0  16.7  16.6  16.6  16.7  16.8  16.5  16.5  16.5  16.4  17.9  17.4  17.5  16.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-02-14 . .  1597  1591  1596  1608  1663  1664  1674  1673  1580  1583  1582  1590     0     0     0     0     0     0     0     0     0     0     0     0  19.8  19.8  19.8  20.0  20.7  20.7  20.8  20.8  19.6  19.7  19.7  19.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-03-02 s .  1464  1402  1367  1357  1273  1265  1253  1256  1097  1093  1089  1088  1100  1084  1073  1059     0     0     0     0     0     0     0     0  12.2  11.7  11.4  11.3  10.6  10.6  10.5  10.5   9.2   9.1   9.1   9.1   9.2   9.1   9.0   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2009-07-09 . .     0     0     0     0     0     0     0     0  1251  1246  1241  1237  1217  1215  1217  1213  1207  1201  1205  1206  1211  1216  1213  1209   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.8   6.7   6.7   6.7   6.6   6.6   6.6   6.6   6.6   6.5   6.6   6.6   6.6   6.6   6.6   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0  1710  1716  1721  1722     0     0     0     0  1763  1763  1752  1736   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.3  21.3  21.4  21.4   0.0   0.0   0.0   0.0  21.9  21.9  21.8  21.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1818  1809  1807  1808  1844  1836  1829  1827   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.7  16.6  16.6  16.6  16.9  16.8  16.8  16.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-08-15 . .  1254  1257  1272  1309  1329  1316  1338     0  1347  1348  1344  1343  1317  1318  1312  1301  1175  1168  1176  1170  1117  1113  1119  1121   8.0   8.1   8.1   8.4   8.5   8.4   8.6   0.0   8.6   8.6   8.6   8.6   8.4   8.4   8.4   8.3   7.5   7.5   7.5   7.5   7.2   7.1   7.2   7.2   0.245  -1.095  40.000   2.203   1.916
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-02-06 . .     0     0     0     0     0     0     0     0  2882  2860  2826  2796  2681  2618  2600  2495     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  31.1  30.9  30.5  30.2  29.0  28.3  28.1  27.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-02-14 . .     0     0     0     0     0     0     0     0  2756  2734  2708  2701     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  34.3  34.0  33.7  33.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-03-02 s .     0     0     0     0     0     0     0     0  2674  2648  2620  2593  2407  2361  2323  2285     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.3  22.1  21.9  21.6  20.1  19.7  19.4  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2009-07-09 . .     0     0     0     0     0     0     0     0  2997  2964  2929  2896  2627  2599  2570  2539  2162  2126  2109  2090  1907  1892  1869  1846   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.2  16.0  15.8  15.7  14.2  14.1  13.9  13.7  11.7  11.5  11.4  11.3  10.3  10.2  10.1  10.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0  2563  2524  2483  2447     0     0     0     0  1780  1760  1738  1713   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  31.9  31.4  30.9  30.4   0.0   0.0   0.0   0.0  22.1  21.9  21.6  21.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2009-08-30 s .     0     0     0     0     0     0     0     0  2939  2910  2878  2849  2647  2637  2604  2540  2054  2014  2000  1979  1828  1809  1788  1768   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.0  26.7  26.4  26.1  24.3  24.2  23.9  23.3  18.8  18.5  18.4  18.2  16.8  16.6  16.4  16.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-08-15 . .  4192  4086  4008  3966  3650  3545  3496  3405  2664  2638  2602  2577  2362  2347  2320  2292  1995  1975  1981  1965  1806  1795  1798  1793  26.8  26.2  25.7  25.4  23.4  22.7  22.4  21.8  17.1  16.9  16.7  16.5  15.1  15.0  14.9  14.7  12.8  12.6  12.7  12.6  11.6  11.5  11.5  11.5   0.214  -0.653   4.500   8.526   1.355
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1245  1240  1231  1225  1123  1117  1115  1147   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.5  14.4  14.3  14.2  13.0  13.0  13.0  13.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-02-06 . .  2640  2545  2456  2375  2176  2144  2107  2066  1737  1729  1711  1695  1626  1588  1586  1524     0     0     0     0     0     0     0     0  28.5  27.5  26.5  25.7  23.5  23.2  22.8  22.3  18.8  18.7  18.5  18.3  18.4  17.8  17.8  17.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-02-14 . .  2697  2539  2435  2446  2168  2135  2102  2080  1704  1692  1680  1680     0     0     0     0     0     0     0     0     0     0     0     0  33.5  31.6  30.3  30.4  26.9  26.5  26.1  25.9  21.2  21.0  20.9  20.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-03-02 s .  2639  2506  2421  2389  2137  2099  2061  2078  1723  1705  1688  1672  1520  1502  1487  1474     0     0     0     0     0     0     0     0  22.0  20.9  20.2  19.9  17.8  17.5  17.2  17.3  14.4  14.2  14.1  14.0  12.7  12.5  12.4  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-04-06 . .     0     0     0     0     0     0     0     0  1702  1691  1684  1673  1720  1698  1719  1721     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  24.0  23.9  23.8  23.6  24.9  24.5  24.7  24.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-04-11 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1280  1269  1258  1251  1160  1158  1149  1139   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.6  11.5  11.4  11.3  10.5  10.5  10.4  10.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2009-08-30 . .     0     0     0     0     0     0     0     0  1870  1853  1835  1819  1693  1689  1672  1637  1380  1362  1346  1326  1238  1223  1212  1207   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.2  17.0  16.8  16.7  15.5  15.5  15.3  15.0  12.7  12.5  12.4  12.2  11.4  11.2  11.1  11.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-08-10 . .  2464  2379  2310  2281  2070  2046  2022  2015     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  30.6  29.6  28.7  28.4  25.7  25.4  25.1  25.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-08-13 . .     0     0     0     0     0     0     0     0  1680  1665  1647  1634  1490  1480  1483  1490  1255  1244  1235  1220  1132  1124  1119  1123   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.3   5.2   5.2   4.7   4.7   4.7   4.7   4.0   3.9   3.9   3.9   3.6   3.6   3.6   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ162418-680911  16.4051107 -68.1532516  2010-04-10 . .  1763  1712  1679  1647  1608  1578  1562  1507   947   924   897   874   679   665   646   633   476   471   465   448   385   373   365   362  25.9  25.1  24.6  24.2  23.6  23.1  22.9  22.1  13.9  13.6  13.2  12.8  10.1   9.9   9.6   9.4   7.1   7.0   6.9   6.7   5.8   5.6   5.5   5.5   0.697  -1.318   7.706   3.281   1.271
   AT20GJ162418-680911  16.4051107 -68.1532516  2010-06-14 . .  1714  1673  1626  1581  1463  1418  1398  1370   964   941   917   894   719   696   677   660   567   563   557   553   492   494   490   479  15.6  15.2  14.8  14.4  13.3  12.9  12.7  12.5   8.8   8.5   8.3   8.1   6.9   6.3   6.2   6.4   5.5   5.4   5.3   5.4   4.8   4.8   4.8   4.8  -0.044  -1.814  19.239   1.729   1.323
   AT20GJ164842-330147  16.8117594 -33.0299149  2010-04-10 . .   824   856   895   925  1077  1092  1116  1103  1014  1011  1006  1002   950   941   933   922   836   836   836   823   771   756   752   748  12.1  12.6  13.1  13.6  15.8  16.0  16.4  16.2  14.9  14.8  14.8  14.7  14.2  13.8  13.7  13.7  12.3  12.3  12.3  12.1  11.3  11.1  11.0  11.2   1.462  -0.503   6.452   1.943   1.196
   AT20GJ164842-330147  16.8117594 -33.0299149  2010-06-14 . .   790   788   795   806   893   909   932   946  1027  1027  1021  1018   996   978   970   962   969   963   956   952   943   941   940   942   7.2   7.2   7.2   7.3   8.1   8.3   8.5   8.6   9.3   9.3   9.3   9.2   9.1   8.9   8.8   9.1   8.8   8.8   8.7   8.7   8.6   8.6   8.6   9.1   0.367  -1.914  34.459   1.586   2.395
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   831   824   815   807   738   729   729   754   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.6   9.5   9.4   8.6   8.6   8.5   9.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-02-06 . .  1697  1679  1663  1638  1567  1548  1530  1523  1226  1220  1204  1193  1139  1103  1102  1057     0     0     0     0     0     0     0     0  18.3  18.1  18.0  17.7  16.9  16.7  16.5  16.5  13.3  13.2  13.0  12.9  13.0  12.5  12.5  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-02-14 . .  1763  1743  1729  1726  1659  1631  1613  1641  1240  1230  1216  1208     0     0     0     0     0     0     0     0     0     0     0     0  21.9  21.7  21.5  21.5  20.6  20.3  20.0  20.4  15.7  15.3  15.4  15.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-03-02 s .  1859  1821  1798  1794  1682  1668  1645  1617  1282  1267  1253  1237  1141  1111  1097  1079     0     0     0     0     0     0     0     0  15.5  15.2  15.0  15.0  14.0  13.9  13.7  13.5  10.7  10.6  10.5  10.3   9.5   9.3   9.2   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-04-01 . .     0     0     0     0     0     0     0     0  1294  1280  1262  1247  1103  1087  1071  1053     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.9  14.7  14.5  14.3  12.7  12.5  12.3  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-04-06 . .     0     0     0     0     0     0     0     0  1393  1382  1377  1369  1349  1330  1299  1290     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.7  19.5  19.4  19.3  19.9  19.4  18.9  18.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2009-08-30 s .     0     0     0     0     0     0     0     0  1240  1224  1209  1196  1102  1102  1085  1056   811   799   787   783   721   715   705   699   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.4  11.2  11.1  11.0  10.1  10.1  10.0  10.0   7.4   7.3   7.2   7.2   6.9   6.8   6.7   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2009-09-26 s .  1874  1834  1796  1763  1639  1624  1681  1538  1244  1226  1206  1189  1027  1016  1001   985   805   793   783   770   679   671   665   651   9.6   9.4   9.2   9.0   8.4   8.3  22.9   7.9   6.4   6.3   6.2   6.1   5.3   5.2   5.1   5.1   4.1   4.1   4.0   4.0   3.5   3.5   3.4   4.2  -0.150  -1.804  36.490   1.427   1.415
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-08-15 . .  1862  1816  1791  1779  1653  1598  1581  1578  1212  1194  1178  1163  1039  1024  1015  1001   866   852   857   850   774   768   768   760  11.9  11.6  11.5  11.4  10.6  10.2  10.1  10.1   7.8   7.6   7.5   7.5   6.7   6.6   6.5   7.4   5.6   5.5   5.5   5.5   5.0   4.9   4.9   5.9   0.483  -0.696   4.500   3.732   1.066
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1800  1797  1789  1785  1694  1682  1687  1746   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  20.9  20.9  20.8  20.7  19.7  19.5  19.6  20.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-02-06 . .   966  1025  1090  1142  1389  1435  1491  1538  1961  1979  1989  1998  2122  2088  2106  2041     0     0     0     0     0     0     0     0  10.4  11.1  11.8  12.3  15.0  15.5  16.1  16.6  21.2  21.4  21.5  21.6  23.7  22.6  22.8  22.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-02-14 . .   968   992  1028  1129  1331  1372  1426  1499  1831  1850  1865  1887     0     0     0     0     0     0     0     0     0     0     0     0  12.0  12.3  12.8  14.0  16.5  17.1  17.7  18.6  22.8  23.0  23.2  23.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-03-02 s .   976  1004  1052  1112  1304  1347  1396  1446  1810  1821  1833  1841  1898  1881  1878  1862     0     0     0     0     0     0     0     0   8.1   8.4   8.8   9.3  10.9  11.2  11.7  12.1  15.1  15.2  15.3  15.4  15.9  15.7  15.7  16.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-04-06 . .     0     0     0     0     0     0     0     0  1919  1936  1960  1977  2230  2224  2200  2202     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.1  27.3  27.7  27.9  32.3  31.4  31.1  31.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2009-08-30 . .     0     0     0     0     0     0     0     0  1725  1736  1752  1763  1867  1883  1880  1850  1648  1634  1624  1617  1572  1561  1550  1546   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.8  15.9  16.1  16.2  17.1  17.3  17.3  17.0  15.1  15.0  14.9  14.8  14.4  14.3  14.2  14.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2009-09-26 s .   800   829   865   903  1091  1134     0  1226  1660  1669  1678  1682  1677  1677  1672  1663  1542  1528  1521  1504  1387  1381  1370  1349   4.1   4.2   4.4   4.6   5.6   5.8   0.0   6.3   8.5   8.5   8.6   8.6   8.6   8.6   8.6   8.5   7.9   7.8   7.8   7.7   7.1   7.1   7.0   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-08-15 . .  1101  1176  1277  1375  1659  1678  1729  1759  1974  1981  1985  1989  2016  2015  2012  2003  1939  1924  1941  1934  1845  1837  1843  1841   7.1   7.5   8.2   8.8  10.6  10.7  11.1  11.3  12.6  12.7  12.7  12.7  12.9  12.9  12.9  12.8  12.4  12.3  12.4  12.4  11.8  11.8  11.8  11.8   1.377  -0.315   8.223   3.251   1.725
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1397  1378  1353  1340  1155  1134  1125  1156   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.2  16.0  15.7  15.6  13.4  13.2  13.1  13.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-02-06 . .  5307  5176  5025  4873  4314  4200  4074  3955  2687  2641  2582  2530  2209  2149  2117  2005     0     0     0     0     0     0     0     0  57.3  55.9  54.3  52.7  46.6  45.4  44.0  42.7  29.0  28.5  27.9  27.3  24.7  23.2  22.9  22.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-02-14 . .  5470  5223  4960  5051  4330  4213  4091  4003  2641  2593  2538  2502     0     0     0     0     0     0     0     0     0     0     0     0  68.0  64.9  61.6  62.8  53.8  52.4  50.8  49.8  32.8  32.2  31.5  31.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-03-02 s .  5412  5197  5040  4948  4285  4167  4037  3970  2599  2545  2490  2441  2045  1998  1952  1910     0     0     0     0     0     0     0     0  45.2  43.4  42.1  41.3  35.8  34.8  33.7  33.1  21.7  21.2  20.8  20.4  17.1  16.7  16.3  16.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-04-06 . .     0     0     0     0     0     0     0     0  2783  2738  2699  2661  2431  2384  2317  2287     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  39.3  38.7  38.1  37.6  35.3  33.7  32.7  33.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2009-08-30 . .     0     0     0     0     0     0     0     0  2732  2680  2626  2576  2222  2200  2155  2089  1503  1470  1447  1426  1270  1250  1230  1214   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  25.1  24.6  24.1  23.6  20.4  20.2  19.8  19.2  13.8  13.5  13.3  13.1  11.7  11.5  11.3  11.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2009-09-26 s .  5324  5208  5065  4920  4333  4227  4125  3948  2726  2665  2601  2543  2059  2022  1979  1927  1453  1430  1404  1378  1172  1155  1138  1113  27.2  26.7  25.9  25.2  22.2  21.6  22.3  20.2  14.0  13.6  13.3  13.0  10.5  10.4  10.1   9.9   7.4   7.3   7.2   7.1   6.0   5.9   5.8   5.7  -0.162  -1.687  20.378   4.701   1.099
   AT20GJ172341-650036  17.3947306 -65.0101700  2009-10-07 . .  5359  5244  5099  4964  4363  4251  4126  4016  2704  2644  2585  2529  2077  2042  2002  1968  1471  1450  1422  1401  1202  1183  1169  1148  21.1  20.6  20.0  19.5  17.2  16.7  16.2  15.8  10.6  10.4  10.2   9.9   8.2   8.0   7.9   7.7   5.8   5.7   5.6   5.5   4.7   4.7   4.6   4.5  -0.113  -1.552  17.492   5.378   1.223
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   474   472   469   471   444   442   444   457   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.6   5.6   5.7   5.4   5.3   5.4   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-02-06 . .   383   388   394   397   415   418   421   422   479   482   484   487   523   532   532   510     0     0     0     0     0     0     0     0   4.3   4.2   4.3   4.5   4.7   4.5   4.6   4.8   5.4   5.4   5.5   5.6   7.1   6.8   6.9   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-02-14 . .   379   372   378   394   400   404   409   411   463   469   472   477     0     0     0     0     0     0     0     0     0     0     0     0   4.8   4.7   4.8   5.0   5.2   5.2   5.2   5.3   6.0   6.1   6.1   6.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-03-02 s .   387   386   391   399   406   405   407   412   457   459   461   464   474   472   474   472     0     0     0     0     0     0     0     0   3.4   3.2   3.3   3.5   3.7   3.6   3.6   3.8   4.0   4.0   4.0   4.1   4.5   4.3   4.4   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-04-06 . .     0     0     0     0     0     0     0     0   499   504   508   515     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.4   7.4   7.5   7.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2009-08-30 . .     0     0     0     0     0     0     0     0   439   440   439   439   439   441   441   434   394   389   388   384   373   369   368   366   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.0   4.0   4.2   4.3   4.2   4.3   4.2   3.8   3.7   3.7   3.7   3.7   3.6   3.6   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-08-10 . .   354   358   363   369   380   384   390   397     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.7   4.5   4.5   4.9   5.2   5.1   5.2   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-08-13 . .     0     0     0     0     0     0     0     0   468   472   477   481   505   508   511   513   493   488   489   484   459   457   455   452   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.5   1.5   1.5   1.6   1.7   1.7   1.7   3.5   1.6   1.6   1.6   1.6   2.4   2.3   2.4   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ174425-514445  17.7403992 -51.7460289  2010-04-06 . .  4185  4071  3848  3545  3031  2926  2818  2707  1554  1516  1480  1447  1200  1176  1143  1119     0     0     0     0     0     0     0     0  59.1  57.5  54.3  50.0  42.8  41.3  39.8  38.2  21.9  21.4  20.9  20.4  17.9  17.3  16.8  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ174425-514445  17.7403992 -51.7460289  2010-04-10 . .  4377  4106  3889  3692  3195  3063  2959  2809  1449  1406  1362  1320  1015   988   959   929   658   650   640   620   526   507   499   492  64.2  60.2  57.0  54.1  46.9  44.9  43.4  41.2  21.3  20.6  20.0  19.4  14.9  14.5  14.1  13.8   9.7   9.5   9.4   9.1   7.9   7.6   7.4   7.4   0.640  -1.395   5.391   8.170   1.083
   AT20GJ174425-514445  17.7403992 -51.7460289  2010-06-14 . .  4255  4013  3771  3566  2891  2780  2656  2547  1458  1418  1370  1332  1039  1007   979   954   767   758   742   736   645   634   629   616  38.7  36.5  34.3  32.4  26.3  25.3  24.1  23.1  13.2  12.9  12.4  12.1   9.4   9.2   8.9   9.1   7.0   6.9   6.7   6.7   6.2   6.1   6.1   6.1  -0.512  -2.076  23.279   2.047   1.139
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  3620  3595  3566  3546  3189  3163  3163  3274   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  42.0  41.7  41.4  41.2  37.0  36.7  36.7  38.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-02-06 . .  3446  3634  3846  4032  4838  4962  5092  5150  4952  4923  4884  4829  4517  4434  4443  4278     0     0     0     0     0     0     0     0  37.2  39.3  41.6  43.6  52.3  53.6  55.0  55.6  53.5  53.2  52.8  52.2  48.8  47.9  48.0  47.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-02-14 . .  4051  4115  4184  4532  4932  5007  5093  5176  4147  4076  4002  3953     0     0     0     0     0     0     0     0     0     0     0     0  50.3  51.1  52.0  56.3  61.3  62.2  63.3  64.3  51.5  50.7  49.7  49.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-03-02 . .  3435  3584  3788  4003  4567  4668  4774  4877  4758  4731  4703  4675  4473  4406  4352  4283     0     0     0     0     0     0     0     0  28.7  29.9  31.6  33.4  38.1  39.0  39.8  40.7  39.7  39.5  39.3  39.0  37.3  36.8  36.3  35.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-04-06 . .     0     0     0     0     0     0     0     0  3728  3710  3692  3662  3468  3458  3406  3390     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  52.6  52.4  52.1  51.7  49.0  48.8  48.1  48.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-04-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2385  2388  2384  2336  2206  2134  2109  2086   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  35.0  35.0  35.0  34.3  32.4  31.3  30.9  30.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2009-09-26 s .  3052  3288  3522  3720  4207  4272  4386  4325  4411  4393  4371  4351  4083  4070  4036  3988  3536  3511  3480  3440  3172  3148  3122  3090  15.6  16.8  18.0  19.0  21.5  21.9  23.8  22.1  22.6  22.5  22.4  22.3  20.9  20.8  20.7  20.4  18.1  18.0  17.8  17.6  16.2  16.1  16.0  15.8   1.013  -0.770  11.365   9.048   1.621
   AT20GJ180242-394007  18.0451864 -39.6688805  2009-10-07 . .  2753  2922  3114  3288  3781  3853  3930  3989  4366  4354  4348  4335  4074  4054  4016  3985  3518  3488  3455  3432  3154  3121  3090  3030  10.8  11.5  12.2  12.9  14.9  15.1  15.5  15.7  17.2  17.1  17.1  17.0  16.0  15.9  15.8  15.7  13.8  13.7  13.6  13.5  12.4  12.3  12.2  11.9   0.784  -1.076  18.493   8.654   1.168
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-02-06 . .   964   976   988   994  1055  1064  1076  1088  1110  1111  1110  1103  1079  1062  1069  1032     0     0     0     0     0     0     0     0  10.4  10.5  10.7  10.7  11.4  11.5  11.6  11.8  12.0  12.0  12.0  12.3  12.5  12.1  12.2  11.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-02-14 . .  1019  1007  1004  1059  1071  1077  1089  1104   956   948   938   934     0     0     0     0     0     0     0     0     0     0     0     0  12.7  12.5  12.5  13.2  13.3  13.4  13.5  13.7  12.3  12.1  12.0  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-03-02 . .   973   974   987  1007  1043  1050  1058  1072  1076  1074  1072  1068  1030  1016  1009   998     0     0     0     0     0     0     0     0   8.1   8.1   8.2   8.4   8.7   8.8   8.8   9.0   9.0   9.0   9.0   8.9   9.1   8.9   8.8   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-04-06 . .     0     0     0     0     0     0     0     0  1061  1062  1062  1063  1064  1065  1043  1042     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.4  15.0  15.0  15.5  16.0  15.8  15.4  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2009-09-26 s .   980   987   994  1000     0     0     0     0  1156  1156  1155  1155  1127  1124  1120  1113  1026  1021  1013  1001   932   927   921   909   5.0   5.1   5.1   5.1   0.0   0.0   0.0   0.0   5.9   5.9   5.9   5.9   5.8   5.8   5.7   5.7   5.3   5.2   5.2   5.1   4.8   4.8   4.7   4.7   0.293  -1.471  40.000   1.826   2.021
   AT20GJ180323-650736  18.0565267 -65.1268768  2009-10-07 . .   977   989  1001  1013  1054  1063  1075  1081  1141  1139  1140  1138  1109  1108  1104  1100   991   985   975   968   902   894   888   878   3.8   3.9   3.9   4.0   4.2   4.2   4.2   4.3   4.5   4.5   4.5   4.5   4.4   4.4   4.3   4.3   3.9   3.9   3.8   3.8   3.6   3.5   3.5   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-08-10 . .   947   958   971   985  1013  1021  1032  1040     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.8  11.9  12.1  12.2  12.6  12.7  12.8  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-08-13 . .     0     0     0     0     0     0     0     0   931   926   920   917   861   855   849   842   726   715   712   703   643   639   635   630   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.9   2.8   2.7   2.7   4.3   2.3   2.3   2.3   2.3   2.1   2.1   2.1   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ180957-455241  18.1660522 -45.8781090  2010-04-06 . .   784   826   845   830   947   967   993   999  1228  1240  1254  1267  1371  1372  1374  1373     0     0     0     0     0     0     0     0  11.1  11.7  11.9  11.7  13.4  13.7  14.0  14.1  17.3  17.5  17.7  18.4  20.3  20.1  20.1  20.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180957-455241  18.1660522 -45.8781090  2010-04-10 . .   788   805   832   845   978   995  1024  1015  1156  1167  1178  1187  1268  1266  1270  1268  1298  1309  1321  1307  1337  1309  1312  1314  11.6  11.8  12.2  12.4  14.3  14.6  15.0  14.9  17.0  17.1  17.3  17.4  18.6  18.6  18.6  18.8  19.0  19.2  19.4  19.2  19.6  19.2  19.2  19.3   0.654  -0.200  15.860   2.318   1.031
   AT20GJ180957-455241  18.1660522 -45.8781090  2010-06-14 . .   836   848   864   874   925   937   957   973  1224  1239  1255  1266  1377  1378  1384  1380  1635  1645  1655  1657  1735  1745  1758  1748   7.6   7.7   7.9   7.9   8.4   8.5   8.7   8.8  11.1  11.3  11.4  11.5  12.5  12.5  12.6  12.5  14.9  14.9  15.0  15.1  15.8  15.9  16.0  15.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-02-06 . .  4938  4534  4166  3854  2976  2838  2691  2577  1288  1242  1194  1159   875   842   831   787     0     0     0     0     0     0     0     0  53.4  49.0  45.0  41.6  32.2  30.7  29.1  27.8  13.9  13.4  12.9  12.9  10.4   9.8   9.8   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-02-14 . .  5057  4533  4104  3963  2933  2795  2650  2578  1188  1150  1107  1080     0     0     0     0     0     0     0     0     0     0     0     0  62.9  56.3  51.0  49.3  36.5  34.7  32.9  32.0  15.1  14.6  14.1  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-03-02 . .  5012  4548  4175  3933  2997  2854  2701  2606  1446  1410  1370  1338  1061  1034  1011   993     0     0     0     0     0     0     0     0  41.8  38.0  34.8  32.8  25.0  23.8  22.5  21.8  12.1  11.8  11.4  11.2   9.4   9.0   8.9   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-04-06 . .  4785  4528  4184  3764  3005  2874  2739  2660  1396  1363  1325  1303  1048  1026  1000  1000     0     0     0     0     0     0     0     0  67.5  63.9  59.1  53.1  42.4  40.6  38.7  37.5  19.7  19.2  18.7  18.4  15.8  15.2  14.8  14.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2009-09-26 s .  5028  4615  4237  3931  3010  2872     0  2581  1469  1428  1383  1345  1047  1024   999   976   709   697   682   668   565   556   547   536  25.7  23.6  21.7  20.1  15.4  14.7   0.0  13.2   7.5   7.3   7.1   6.9   5.4   5.2   5.1   5.0   3.6   3.6   3.5   3.4   2.9   2.9   2.8   3.5  -0.763  -1.893  40.000   1.069   1.212
   AT20GJ181934-634548  18.3263896 -63.7633858  2009-10-07 . .  5016  4605  4225  3930  2990  2849  2699  2599  1433  1393  1352  1316  1025  1003   977   959   676   667   649   632   537   527   522   517  19.7  18.1  16.6  15.5  11.8  11.2  10.6  10.2   5.6   5.5   5.3   5.2   4.0   3.9   3.8   3.8   2.7   2.6   2.6   2.5   2.6   2.5   2.1   2.6  -0.781  -1.997  40.000   1.015   1.945
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-08-10 . .  4974  4583  4207  3943  3041  2910  2772  2668     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  61.8  57.0  52.3  49.0  37.8  36.2  34.5  33.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-08-13 . .     0     0     0     0     0     0     0     0  1450  1412  1370  1338  1069  1046  1025  1004   745   732   722   707   616   612   602   594   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.3   4.2   3.4   3.3   3.3   5.0   2.4   2.3   2.3   2.3   2.0   2.0   2.0   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-02-06 . .  1069  1079  1092  1097  1117  1114  1110  1099   764   748   730   713   569   553   549   536     0     0     0     0     0     0     0     0  11.6  11.7  11.8  11.9  12.1  12.0  12.0  11.9   8.6   8.4   8.2   8.1   7.5   7.0   7.0   7.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-02-14 . .  1148  1123  1106  1158  1124  1120  1119  1116   826   812   794   776     0     0     0     0     0     0     0     0     0     0     0     0  14.3  14.0  13.7  14.4  14.0  13.9  13.9  13.9  10.6  10.4  10.2  10.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-03-02 . .  1194  1180  1180  1192  1173  1169  1161  1156   915   901   888   875   773   757   745   731     0     0     0     0     0     0     0     0  10.0   9.9   9.9  10.0   9.8   9.8   9.7   9.7   7.6   7.5   7.4   7.3   6.9   6.7   6.6   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-04-06 . .  1054  1090  1097  1075  1140  1143  1147  1148  1000   994   986   978   936   929   904   888     0     0     0     0     0     0     0     0  14.9  15.4  15.5  15.2  16.1  16.1  16.2  16.2  14.5  14.0  13.9  14.2  14.2  13.8  13.4  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2009-09-26 s .  1067  1064  1065  1069  1089  1097     0  1100   974   963   949   937   818   809   796   784   632   624   616   606   534   528   522   512   5.5   5.4   5.5   5.5   5.6   5.6   0.0   5.6   5.0   4.9   4.9   4.8   4.2   4.1   4.1   4.8   3.2   3.2   3.2   3.1   2.8   2.7   2.7   3.4   0.218  -1.656  24.898   1.573   1.476
   AT20GJ181945-552122  18.3292786 -55.3557625  2009-10-07 . .  1119  1124  1127  1129  1134  1137  1136  1132   990   978   966   953   837   828   816   802   649   640   628   619   555   548   540   532   4.4   4.4   4.4   4.4   4.5   4.5   4.5   4.5   3.9   3.8   3.8   3.7   3.3   3.3   3.2   3.7   2.6   2.5   2.5   2.4   2.6   2.5   2.1   2.6   0.198  -1.585  24.559   1.619   1.297
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-08-10 . .  1231  1214  1196  1181  1148  1144  1137  1126     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.3  15.1  14.9  14.7  14.3  14.2  14.1  14.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-08-13 . .     0     0     0     0     0     0     0     0   792   776   762   750   639   627   618   607   474   466   461   454   399   395   391   386   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.4   2.4   2.1   2.0   2.0   3.3   1.6   1.5   1.5   1.5   2.5   2.3   2.4   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-02-06 . .   500   490   483   480   458   456   455   449   364   360   358   353   345   319   326   315     0     0     0     0     0     0     0     0   5.4   5.3   5.2   5.3   5.0   4.9   4.9   5.1   4.2   4.1   4.1   4.2   5.5   4.9   4.9   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-02-14 . .   476   458   451   462   436   434   432   434   354   351   348   346     0     0     0     0     0     0     0     0     0     0     0     0   6.0   5.7   5.6   5.9   5.6   5.5   5.5   5.6   4.8   4.7   4.7   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-03-02 . .   512   502   496   494   450   445   440   446   390   388   386   384   372   366   365   361     0     0     0     0     0     0     0     0   4.3   4.2   4.1   4.1   4.0   3.9   3.7   4.0   3.4   3.4   3.4   3.4   3.5   3.4   3.4   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-04-06 s .   421   436   438   424   448   449   450   442   426   424   425   427   426   434   426   426     0     0     0     0     0     0     0     0   6.1   6.2   6.2   6.2   6.5   6.5   6.5   6.5   6.3   6.3   6.3   6.5   8.1   7.5   7.1   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2009-09-26 s .   511   512   512   513     0     0     0     0   441   437   434   431   402   401   398   394   352   350   348   343   320   317   315   312   2.6   2.6   2.6   2.6   0.0   0.0   0.0   0.0   2.3   2.2   2.2   2.2   2.1   2.1   2.1   2.6   2.3   2.2   2.2   2.2   2.2   2.1   2.1   2.2   0.062  -1.213  40.000   0.625   0.789
   AT20GJ182607-365102  18.4355916 -36.8471870  2009-10-07 . .   504   499   494   489   472   472   473     0   423   421   419   416   388   386   383   379   346   344   341   340   315   313   311   307   2.0   2.0   1.9   1.9   2.5   1.9   1.9   0.0   1.7   1.7   1.7   1.6   1.9   1.5   1.5   1.9   1.7   1.6   1.6   1.7   1.6   1.5   1.6   1.7   0.062  -1.055  40.000   0.621   1.857
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-08-10 . .   504   501   498   496   465   464   463   462     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.3   6.2   6.2   6.2   6.2   6.1   5.8   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-08-13 . .     0     0     0     0     0     0     0     0   378   376   372   371   344   342   340   337   290   287   285   281   256   256   253   253   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.2   1.2   2.1   2.1   1.9   2.0   2.2   1.9   1.7   1.8   2.0   1.8   1.7   1.8   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-02-06 . .   620   627   646   670   680   682   685   680   519   513   505   497   449   417   422   399     0     0     0     0     0     0     0     0   6.7   6.8   7.0   7.2   7.4   7.4   7.4   7.4   5.9   5.8   5.7   5.8   6.7   6.2   6.0   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-02-14 . .   592   604   631   678   738   748   756   764   602   591   583   573     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.5   7.8   8.4   9.4   9.5   9.4   9.8   7.8   7.6   7.5   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-03-02 . .   597   612   638   664   714   716   718   724   574   567   557   551   486   480   470   463     0     0     0     0     0     0     0     0   5.0   5.1   5.3   5.5   6.0   6.0   6.0   6.1   5.0   4.7   4.7   4.8   4.5   4.4   4.3   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-04-06 . .   541   559   561   550   579   584   589   596   564   564   566   561   588   596   581   579     0     0     0     0     0     0     0     0   7.6   7.9   7.9   7.8   8.4   8.2   8.3   8.7   8.3   8.2   8.3   8.3   9.4   9.2   8.9   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2009-09-26 s .   504   500   496   492   483   482     0   476   451   450   449   448   443   444   445   445   439   438   437   435   428   426   425   424   2.6   2.6   2.5   2.5   3.2   2.5   0.0   3.2   2.3   2.3   2.3   2.3   2.3   2.3   2.3   2.9   2.3   2.3   2.3   2.2   2.8   2.7   2.2   2.9  -0.077  -0.077   7.605   0.970   1.332
   AT20GJ182912-581355  18.4867778 -58.2319908  2009-10-07 s .   436   435   437   440   456   460   465   468   490   491   493   493   500   500   500   498   484   482   479   476   454   449   448   444   2.0   1.7   1.7   2.1   2.3   2.1   1.8   2.4   1.9   1.9   1.9   1.9   2.0   2.0   2.0   2.4   1.9   1.9   1.9   1.9   2.2   2.1   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-08-10 . .   602   628   647   659   686   695   707   716     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.5   7.8   8.0   8.2   8.5   8.6   8.8   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-08-13 . .     0     0     0     0     0     0     0     0   801   799   800   799   785   784   785   782   727   722   721   715   686   684   682   680   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.5   2.5   2.5   2.5   2.5   4.0   2.3   2.3   2.3   2.3   2.2   2.2   2.2   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ183427-585636  18.5742696 -58.9435577  2010-04-06 s .   616   630   633   629   648   646   648   660   621   620   622   622   632   626   622   620     0     0     0     0     0     0     0     0   8.7   8.9   8.9   8.9   9.2   9.1   9.2   9.6   9.1   9.0   9.1   9.2  10.0   9.6   9.4   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183427-585636  18.5742696 -58.9435577  2010-04-23 . .   633   624   622   617   614   601     0   607   525   519   512   507   444   435   432   427   466   473   471   456   382   375   372   364  10.6  10.5  10.4  10.4  10.3  10.1   0.0  10.3   9.1   8.9   8.8   8.8   7.7   7.5   7.5   7.4   8.0   8.1   8.0   7.8   6.7   6.6   6.5   6.5  -0.041  -2.206  40.000   0.585   2.102
   AT20GJ183427-585636  18.5742696 -58.9435577  2010-06-14 . .   606   605   602   599   581   582   576   569   498   495   489   484   445   441   436   432   446   437   443   440   423   424   426   427   5.5   5.5   5.5   5.4   5.3   5.3   5.2   5.5   4.5   4.5   4.4   4.4   4.3   4.2   4.2   4.2   4.3   4.2   4.3   4.4   4.2   4.1   4.2   4.3   0.058  -1.322  33.608   0.725   0.593
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-02-06 . .  1845  1856  1869  1869  1876  1873  1871  1868  1586  1573  1549  1531  1385  1349  1343  1283     0     0     0     0     0     0     0     0  19.9  20.1  20.2  20.2  20.3  20.2  20.2  20.2  17.1  17.0  16.7  16.6  15.8  15.2  15.2  14.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-02-14 . .  1896  1847  1876  1942  1892  1885  1880  1898  1569  1551  1531  1517     0     0     0     0     0     0     0     0     0     0     0     0  23.6  23.0  23.3  24.1  23.5  23.4  23.4  23.6  19.9  19.3  19.0  19.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-03-02 . .  1910  1895  1901  1922  1887  1880  1868  1872  1606  1587  1569  1550  1377  1354  1340  1323     0     0     0     0     0     0     0     0  15.9  15.8  15.9  16.0  15.8  15.7  15.6  15.6  13.4  13.2  13.1  12.9  11.5  11.3  11.2  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-04-06 . .  1809  1875  1884  1833  1921  1916  1919  1928  1723  1711  1705  1696  1675  1651  1616  1598     0     0     0     0     0     0     0     0  25.5  26.5  26.6  25.9  27.1  27.0  27.1  27.2  24.3  24.2  24.1  23.9  24.5  24.0  23.4  23.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-04-23 . .  1791  1787  1803  1802  1837  1807  1886  1795  1486  1464  1443  1422  1213  1193  1175  1166  1177  1166  1164  1161   840   831   823   807  30.1  30.0  30.3  30.2  30.8  30.3  82.2  30.1  24.9  24.6  24.2  23.9  20.7  20.0  19.7  20.0  19.8  19.6  19.5  19.5  14.1  14.0  13.8  14.0  -0.044  -2.748  33.580   1.694   2.727
   AT20GJ183728-710843  18.6246440 -71.1454315  2009-10-14 . .  1918  1943  1952  1957  1923  1913  1891     0  1746  1726  1704  1686  1491  1476  1457  1443  1199  1186  1172  1169  1037  1008  1000   985  17.2  17.4  17.5  17.5  17.2  17.1  16.9   0.0  15.6  15.5  15.3  15.1  13.4  13.2  13.1  12.9  10.7  10.6  10.5  10.5   9.3   9.0   9.0   9.1   0.081  -1.855  33.771   2.310   1.119
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-02-06 . .  1098  1087  1079  1067  1016  1009   998   985   786   777   761   751     0     0   659   626     0     0     0     0     0     0     0     0  11.9  11.7  11.7  11.5  11.0  10.9  10.8  10.6   8.8   8.7   8.5   8.5   0.0   0.0   8.3   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-02-14 . .  1106  1060  1070  1084  1016  1008   996   988   796   785   774   766     0     0     0     0     0     0     0     0     0     0     0     0  13.7  13.2  13.3  13.5  12.6  12.5  12.4  12.6  10.2  10.0   9.9   9.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-03-02 . .  1094  1071  1064  1068  1011   998   983   989   816   804   793   782   671   660   658   651     0     0     0     0     0     0     0     0   9.1   8.9   8.9   8.9   8.4   8.3   8.2   8.3   6.8   6.7   6.6   6.5   6.2   5.9   5.9   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-04-01 s .  1093  1082  1072  1059   992   979   965   961     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.6  12.4  12.3  12.2  11.4  11.3  11.1  11.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-04-23 . .  1104  1082  1067  1046  1023  1006     0   979   813   801   789   777   674   661   649   640   648   637   635   635   527   504   512   491  18.5  18.2  17.9  17.6  17.2  16.9   0.0  16.4  13.7  13.5  13.2  13.1  11.6  11.3  11.1  11.1  11.1  10.8  10.8  10.9   9.2   8.8   8.9   8.7  -0.158  -2.694  39.422   0.797   1.476
   AT20GJ191240-801003  19.2111165 -80.1683197  2009-10-14 . .     0     0     0     0     0     0     0     0   881   867   855   844   729   720   709   704   585   580   572   571   504   496   486   479   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.9   7.8   7.7   7.6   6.8   6.5   6.4   6.6   5.2   5.2   5.1   5.1   4.7   4.7   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ193006-605608  19.5017110 -60.9357796  2010-04-01 s .  1022  1013  1006   994   924   905   886   872   641   631   615   605   512   496   486   477     0     0     0     0     0     0     0     0  11.7  11.6  11.6  11.4  10.6  10.4  10.2  10.1   7.4   7.3   7.1   7.0   6.2   5.9   5.8   9.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193006-605608  19.5017110 -60.9357796  2010-04-23 . .  1051  1029  1011   988   937   913     0   870   622   607   594   582   471   461   449   445   421   408   417   412   325   310   309   310  17.6  17.3  17.0  16.6  15.7  15.3   0.0  14.6  10.4  10.2  10.0   9.8   8.1   7.9   7.7   7.7   7.2   7.0   7.1   7.1   5.8   5.4   5.5   5.6  -0.111  -1.983  24.109   0.924   1.818
   AT20GJ193006-605608  19.5017110 -60.9357796  2010-06-14 . .  1043  1027  1008   991   907   893   873   854   626   616   604   592   501   486   480   471   427   421   415   411   385   383   374   373   9.5   9.3   9.2   9.0   8.2   8.1   7.9   7.8   5.7   5.6   5.5   5.4   4.9   4.7   4.6   4.6   4.2   4.1   4.0   4.1   3.8   3.8   3.7   3.8  -0.033  -1.590  20.632   1.096   1.113
   AT20GJ193244-453638  19.5458191 -45.6106110  2010-04-01 s .   824   831   834   826   759   752   742   737   605   600   592   587   529   524   516   510     0     0     0     0     0     0     0     0   9.5   9.6   9.6   9.5   8.8   8.7   8.6   8.5   7.0   6.9   6.8   6.8   6.3   6.2   6.1   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193244-453638  19.5458191 -45.6106110  2010-04-23 . .   811   803   812   782   796   783   781   779   646   638   632   626   546   536   526   522   552   555   551   542   464   447   453   431  13.6  13.5  13.6  13.1  13.4  13.1  13.1  13.1  10.8  10.7  10.6  10.5   9.4   9.2   9.0   9.0   9.4   9.4   9.4   9.3   8.1   7.7   7.9   7.6   0.040  -1.733  30.592   0.906   1.816
   AT20GJ193244-453638  19.5458191 -45.6106110  2010-06-14 . .   818   824   803   798   759   762   763   750   641   635   628   624   589   585   582   575   606   604   605   605   596   604   603   598   7.4   7.5   7.3   7.3   6.9   6.9   6.9   6.8   5.8   5.8   5.7   5.7   5.7   5.3   5.3   5.6   5.8   5.7   5.8   5.9   5.8   5.8   5.8   5.9   0.057  -0.915  28.760   1.070   1.106
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-02-06 . .  1553  1554  1563  1557  1497  1480  1460  1433  1141  1125  1104  1092   974   960   966   924     0     0     0     0     0     0     0     0  16.8  16.8  16.9  16.8  16.2  16.0  15.8  15.5  12.7  12.2  12.2  12.2  11.6  11.1  11.2  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-02-14 . .  1660  1663  1647  1624  1503  1480  1454  1426  1139  1120  1100  1084     0     0     0     0     0     0     0     0     0     0     0     0  20.6  20.7  20.5  20.2  18.7  18.4  18.1  17.7  14.5  14.3  14.0  14.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-03-02 . .  1613  1602  1605  1616  1520  1499  1474  1452  1126  1111  1098  1085   973   959   946   935     0     0     0     0     0     0     0     0  13.5  13.4  13.4  13.5  12.7  12.5  12.3  12.1   9.4   9.3   9.2   9.1   8.6   8.4   8.3   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-04-01 s .  1476  1498  1503  1498  1438  1418  1401  1379     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.9  17.2  17.3  17.2  16.5  16.3  16.1  15.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-04-23 . .  1529  1525  1526  1511  1463  1422  1399  1363  1035  1020  1002   985   839   826   810   804   860   847   842   834   708   693   678   655  25.7  25.6  25.6  25.4  24.6  23.9  23.5  22.9  17.4  17.1  16.8  16.5  14.4  14.1  13.9  13.8  14.4  14.2  14.1  14.0  11.9  11.9  11.4  11.4   0.297  -1.125  11.553   2.568   2.081
   AT20GJ193716-395801  19.6211711 -39.9670982  2009-09-26 s .     0     0     0     0     0     0     0     0  1462  1443  1424  1408  1253  1245  1228  1207  1024  1017  1005   992   906   896   888   880   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.5   7.4   7.3   7.2   6.4   6.4   6.3   6.2   5.2   5.2   5.1   5.1   4.6   4.6   4.6   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2009-10-07 s .     0     0     0     0     0     0     0     0  1430  1407  1386  1365  1234  1219  1203  1201  1030  1024  1010  1002   919   909   900   898   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.5   5.5   5.4   4.9   4.8   4.7   4.7   4.1   4.0   4.0   3.9   3.6   3.6   3.5   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2009-11-06 . .  1680  1688  1692  1689  1658  1657  1651  1646  1376  1362  1349  1333  1271  1236  1174  1152  1028  1017  1014  1025   976   943   890   880  28.2  28.3  28.4  28.3  27.8  27.8  27.7  27.6  23.1  22.9  22.6  22.4  21.3  20.7  19.7  19.6  17.3  17.1  17.0  17.2  17.1  16.5  15.6  15.7   0.429  -0.798  10.047   3.237   1.205
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-01-17 . .  5842  5255  4706  4270  2984  2794  2584  2441  1155  1111  1064  1026   746   725   704   684     0     0     0     0     0     0     0     0  69.8  62.8  56.2  51.0  35.7  33.4  30.9  29.2  13.8  13.3  12.7  12.3   9.2   8.9   8.7   8.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-01-24 . .  5781  5275  4731  4234  2972  2793  2589  2432  1178  1136  1091  1052   769   745   719   697   532   525   517   506   432   438   452   473  67.1  61.3  54.9  49.2  34.5  32.4  30.1  28.2  13.7  13.2  12.7  12.2   9.2   8.9   8.6   8.4   6.3   6.2   6.1   6.0   5.2   5.2   5.4   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-01-27 . .  5861  5275  4727  4225     0     0     0     0  1163  1121  1077  1040   761   737   712   693     0     0     0     0     0     0     0     0  60.3  54.2  48.6  43.4   0.0   0.0   0.0   0.0  12.0  11.5  11.1  10.7   8.0   7.7   7.4   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-06 . .  5755  5229  4684  4141  2994  2816  2619  2448  1165  1128  1084  1047   766   728   769   710     0     0     0     0     0     0     0     0  62.2  56.5  50.6  44.7  32.4  30.4  28.3  26.5  12.6  12.2  11.7  11.4  32.6  24.3  29.8  36.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-07 . .  5917  5238  4713  4285  2989  2809  2622  2478  1153  1110  1065  1024     0     0     0     0     0     0     0     0     0     0     0     0  73.5  65.1  58.6  53.3  37.1  34.9  32.6  30.8  14.5  13.9  13.4  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-14 . .  5885  5287  4745  4305  3001  2817  2614  2464  1228  1189  1147  1107     0     0     0     0     0     0     0     0     0     0     0     0  73.1  65.7  59.0  53.5  37.3  35.0  32.5  30.6  15.4  14.9  14.4  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-28 . .  5861  5266  4718  4288  2996  2810  2611  2457  1156  1112  1065  1024   732   707   670   642   455   444   434   424   345   337   329   322  72.9  65.5  58.7  53.4  37.3  35.0  32.5  30.6  14.4  13.8  13.3  12.7   9.3   9.0   8.5   8.2   5.8   5.6   5.5   5.4   4.5   4.3   4.2   4.2  -0.814  -1.775   9.958   4.785   1.322
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-03-02 . .  5861  5266  4718  4287  2996  2811  2611  2457  1148  1107  1064  1026   734   714   699   688     0     0     0     0     0     0     0     0  48.9  44.0  39.4  35.8  25.0  23.5  21.8  20.5   9.6   9.2   8.9   8.6   6.3   6.1   6.0   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-03-06 . .  5861  5266  4718  4286  2996  2811  2615  2457  1183  1143  1102  1074   853   831   793   756     0     0     0     0     0     0     0     0 102.2  91.8  82.3  74.7  52.2  49.0  45.6  42.8  20.6  19.9  19.2  18.7  15.2  14.7  14.0  13.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-03-15 . .  5862  5266  4719  4285  2996  2811  2611  2458  1187  1146  1103  1064   772   750   728   707     0     0     0     0     0     0     0     0  77.0  69.2  62.0  56.3  39.3  36.9  34.3  32.3  15.6  15.1  14.5  14.0  11.7  10.0   9.7  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-01 s .  5864  5267  4720  4290  2988  2803  2611  2455  1165  1123  1079  1042   758   737   713   693     0     0     0     0     0     0     0     0  67.3  60.4  54.1  49.2  34.3  32.1  29.9  28.2  13.4  12.9  12.4  12.0   8.7   8.5   8.2   8.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-06 s .  5711  5147  4640  4190  3032  2833  2626  2457  1184  1141  1103  1064   802   789   766   756     0     0     0     0     0     0     0     0  80.6  72.7  65.5  59.1  42.8  40.0  37.1  34.7  17.0  16.3  15.8  15.3  12.3  11.9  11.5  11.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-10 s .  6080  5425  4886  4443  3322  3132  2976  2837  1166  1124  1080  1042   758   736   713   693   514   509   499   481   420   408   400   397  89.2  79.6  71.7  65.2  48.7  45.9  43.7  41.6  17.1  16.5  15.8  15.3  11.2  10.8  10.5  10.2   7.7   7.6   7.4   7.2   6.3   6.1   6.0   6.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-11 s .  5868  5269  4704  4256  2979  2798  2604  2455  1154  1112  1068  1030   744   722   698   679   461   451   440   428   347   342   335   330  53.2  47.8  42.6  38.6  27.0  25.4  23.6  22.3  10.5  10.1   9.7   9.3   7.0   6.8   6.5   6.4   4.2   4.1   4.0   3.9   3.2   3.2   3.1   3.1  -1.078  -2.154  40.000   0.651   0.863
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-23 . .  5948  5280  4724  4258  3043  2825  2636  2466  1154  1111  1068  1030   741   721   700   682     0     0     0     0     0     0     0     0  99.8  88.6  79.3  71.5  51.1  47.4  44.2  41.4  19.4  18.6  17.9  17.3  12.6  12.2  11.8  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-24 . .  5872  5300  4712  4257  2976  2803  2601  2434  1162  1119  1073  1034   739   715   693   675   464   453   441   431   350   342   332   329  83.3  75.2  66.9  60.4  42.2  39.8  36.9  34.5  16.5  15.9  15.2  14.7  10.6  10.2   9.9   9.7   6.7   6.5   6.3   6.2   5.0   4.9   4.8   4.8  -1.079  -2.144  40.000   0.652   0.841
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-01 . .  5891  5274  4723  4301  3015  2831  2624  2473  1134  1091  1045  1007   721   699   673   653     0     0     0     0     0     0     0     0  83.0  74.3  66.5  60.6  42.5  39.9  37.0  34.8  16.0  15.4  14.7  14.2  10.5  10.1   9.8   9.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-11 . .  5877  5280  4720  4282  2984  2828  2608     0  1166  1124  1079  1041   758   737   713   693   457   447   437   427     0     0     0     0  70.4  63.2  56.5  51.3  35.8  33.9  31.3   0.0  14.0  13.5  12.9  12.5   9.4   9.1   8.8   8.6   6.0   5.7   5.7   5.7   0.0   0.0   0.0   0.0  -1.071  -2.259  40.000   0.647   0.680
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-18 . .  5887  5293  4712  4282  2997  2810  2607  2456  1166  1124  1079  1041   760   736   713   693     0     0     0     0     0     0     0     0  68.2  61.3  54.6  49.6  34.7  32.5  30.2  28.4  13.5  13.0  12.5  12.1   8.8   8.5   8.3   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-30 . .  5884  5297  4719  4290  2997  2813  2613  2459     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  73.1  65.8  58.6  53.3  37.2  35.0  32.5  30.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-06-05 . .  5832  5297  4709  4213  3002  2853  2670  2642  1153  1110  1064  1026   737   714   695   678   452   442   432   423   341   334   332   329  94.9  86.2  76.6  68.6  48.9  46.4  43.5  43.0  18.8  18.1  17.3  16.7  12.0  11.6  11.3  11.1   7.4   7.2   7.1   7.0   5.6   5.5   5.5   5.4  -0.623  -1.732   6.984   7.546   1.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-06-14 . .  5884  5287  4728  4283  3001  2809  2612  2456  1166  1124  1078  1041   763   736   713   693     0     0     0     0     0     0     0     0  53.4  48.0  42.9  38.9  27.3  25.5  23.7  22.3  10.6  10.2   9.8   9.5   6.9   6.7   6.5   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-06-19 . .  5882  5287  4711  4285  2996  2810  2607  2456  1166  1124  1079  1041   759   738   711   692   460   449   438   428   349   343   334   327  63.4  56.9  50.7  46.2  32.3  30.3  28.1  26.5  12.6  12.1  11.6  11.2   8.2   8.0   7.7   7.8   5.1   4.8   4.9   4.8   3.9   3.9   3.8   3.8  -1.071  -2.241  40.000   0.649   0.617
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-09 . .  5867  5269  4727  4294  2989  2805  2697     0  1164  1123  1078  1041   758   736   711   691   404   395   384   372   293   286   279   273  31.7  28.5  25.6  23.2  16.2  15.2  19.1   0.0   6.3   6.1   5.8   5.6   4.1   4.0   3.8   4.0   2.3   2.3   2.2   2.2   1.7   1.7   1.6   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-10 . .     0     0     0     0     0     0     0     0  1168  1125  1081  1043   760   738   714   692     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.5  14.0  13.4  13.0   9.4   9.2   8.9   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-16 . .  6483  5886  5211  4819  3343  3187  2962  2772  1168  1125  1081  1043   760   738   714   692     0     0     0     0     0     0     0     0  80.6  73.2  64.8  59.9  41.6  39.6  36.9  34.5  14.5  14.0  13.4  13.0   9.4   9.2   8.9   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   458   447   436   427   347   340   332   325   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.9   5.7   5.6   5.5   4.5   4.4   4.3   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-25 . .  5542  5072  4658  4406  2683  2523  2435  2311  1075  1014   966   934   733   709   687   673   545   535   525   519   439   427   417   419  76.7  70.2  64.5  61.0  37.1  34.9  33.7  32.0  14.9  14.0  13.4  12.9  10.1   9.8   9.5   9.6   7.6   7.4   7.3   7.2   6.4   6.2   6.0   6.2  -1.110  -1.821  40.000   0.653   2.470
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-26 . .  5823  5227  4695  4261  2992  2802  2596  2413  1153  1112  1067  1029   748   726   702   682     0     0     0     0     0     0     0     0  67.9  60.9  54.7  49.7  34.9  32.7  30.3  28.1  13.4  13.0  12.4  12.0   8.7   8.5   8.2   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-31 . .     0     0     0     0     0     0     0     0  1152  1111  1069  1034   763   739   706   681   455   444   434   426   344   338   331   322   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.1   5.9   5.7   5.5   4.1   3.9   3.8   3.8   2.8   2.6   2.6   2.6   2.2   2.2   2.1   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-09 . .     0     0     0     0     0     0     0     0  1160  1119  1075  1036   760   737   714   693     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.1   5.9   5.7   5.5   4.0   3.9   3.8   4.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-13 . .  5862  5266  4718  4288  2987  2803  2608  2453  1103  1075  1019   976   752   741   691   680   451   442   430   419   340   334   326   321  55.1  49.5  44.4  40.3  28.1  26.3  24.5  23.1  10.4  10.1   9.6   9.2   7.1   7.0   6.5   6.5   4.3   4.2   4.1   4.0   3.3   3.2   3.2   3.1  -1.095  -2.124  40.000   0.638   1.684
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0   757   735   711   691     0     0     0     0   351   345   337   331   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.6   9.3   9.0   8.8   0.0   0.0   0.0   0.0   4.4   4.3   4.3   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-25 . .     0     0     0     0     0     0     0     0  1166  1124  1080  1042   759   736   713   693   457   447   436   426   346   339   331   325   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.4   5.2   5.0   4.8   3.5   3.4   3.3   3.4   2.3   2.2   2.2   2.1   1.8   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-30 . .  5860  5265  4717  4288  2996  2810  2610  2456  1160  1124  1082  1037     0     0     0     0   461   450   441   433   351   342   335   328  53.8  48.3  43.3  39.3  27.5  25.8  23.9  22.5  10.6  10.3   9.9   9.5   0.0   0.0   0.0   0.0   4.4   4.3   4.2   4.1   3.4   3.3   3.3   3.3  -1.069  -2.226  40.000   0.652   0.826
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-09-15 . .  5859  5266  4717  4289  2996  2811  2611  2456  1150  1109  1066  1028   753   729   703   681   434   425   414   405   324   319   311   305  83.1  74.7  66.9  60.8  42.5  39.9  37.0  34.8  16.3  15.7  15.1  14.6  10.8  10.5  10.1   9.8   6.3   6.1   6.0   5.9   4.7   4.6   4.5   4.5  -1.089  -2.529  40.000   0.601   0.617
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-09-26 s .  5869  5278  4728  4294  2939  2818  2630  2415  1184  1140  1095  1057   772   751   728   708   460   451   438   426   347   342   332   324  30.0  27.0  24.2  22.0  15.1  14.4  13.5  12.4   6.1   5.8   5.6   5.4   4.0   3.8   3.7   3.9   2.4   2.3   2.2   2.2   2.0   1.9   1.9   1.9  -1.060  -2.368  40.000   0.645   2.704
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-07 s .  5859  5267  4717  4289  2995  2812  2613  2460  1169  1126  1082  1044   756   734   710   693   424   414   400   386   304   295   290   288  23.0  20.7  18.5  16.9  11.8  11.1  10.3   9.7   4.6   4.4   4.3   4.1   3.0   2.9   2.8   3.2   2.0   1.6   1.8   1.8   1.5   1.4   1.4   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-14 s .  5861  5266  4718  4289  2995  2811  2616  2457  1169  1126  1082  1044   760   738   714   693   458   447   436   427   343   338   331   324  52.5  47.2  42.3  38.4  26.8  25.2  23.4  22.0  10.5  10.1   9.7   9.4   6.8   6.6   6.4   6.3   4.2   4.1   4.0   4.0   3.2   3.2   3.1   3.1  -1.069  -2.315  40.000   0.642   0.814
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-28 . .  5862  5266  4718  4284  2994  2809  2610  2455  1146  1104  1058  1020     0     0     0     0   510   501   491   482     0     0     0     0 105.4  94.7  84.9  77.0  53.8  50.5  46.9  44.2  20.9  19.9  19.3  18.7   0.0   0.0   0.0   0.0   9.5   9.3   9.1   9.0   0.0   0.0   0.0   0.0  -1.014  -1.460   4.500  12.761   0.768
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-29 . .  5861  5265  4718  4290  2996  2816  2611  2456  1166  1123  1079  1040   757   735   711   690   460   449   439   431   348   342   335   327 100.2  90.0  80.7  73.4  51.2  48.2  44.7  42.0  19.9  19.2  18.5  17.8  13.1  12.7  12.2  11.9   7.9   7.7   7.6   7.4   6.0   5.9   5.8   5.7  -1.070  -2.240  40.000   0.649   0.386
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-06 . .  5861  5267  4718  4366  2996  2811  2616  2487  1176  1132  1087  1048   762   740   720   702   453   445   429   423   349   335   324   313  98.3  88.4  79.2  73.3  50.3  47.2  43.9  41.7  19.7  19.0  18.2  17.6  12.9  12.5  12.1  11.8   7.8   7.7   7.4   7.4   6.4   6.2   6.0   6.0  -1.071  -2.416  40.000   0.632   0.726
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-11 . .  5922  5296  4745     0     0     0     0     0  1089  1051  1013   979   698   674   648   625   422   412   411   403   309   314   324   302  97.0  86.7  77.7   0.0   0.0   0.0   0.0   0.0  17.8  17.2  16.6  16.0  11.5  11.1  10.7  10.3   7.2   7.0   7.0   6.9   5.8   5.8   6.1   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-19 . .  5860  5266  4718  4290  2996  2811  2613  2457  1155  1113  1069  1031   767   732   693   672   439   428   418   409   332   322   309   303 115.6 103.9  93.1  84.6  59.1  55.5  51.5  48.5  22.8  22.0  21.1  20.3  15.3  14.6  13.8  13.4   8.7   8.5   8.3   8.1   6.6   6.4   6.2   6.1  -1.087  -2.512  40.000   0.605   0.542
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-24 . .  5861  5265  4724  4286  2997  2811  2612  2457  1166  1124  1080  1042   759   738   714   693   464   450   436   435     0     0     0     0 106.5  95.7  85.9  77.9  54.5  51.1  47.5  44.7  21.2  20.4  19.6  18.9  14.1  13.7  13.2  12.9   9.2   8.8   8.3   8.6   0.0   0.0   0.0   0.0  -1.069  -2.206  40.000   0.655   0.432
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-04 . .  5973  5289  4721  4306  2998  2799  2632  2319  1136  1094  1053  1015   724   702   683   672     0     0     0     0     0     0     0     0  95.8  84.8  75.7  69.0  48.1  44.9  42.4  37.2  18.2  17.5  16.9  16.3  11.7  11.4  11.0  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-07 . .  5837  5252  4699  4282  2985  2800  2609  2456  1166  1124  1080  1042   758   737   714   693     0     0     0     0     0     0     0     0  86.4  77.7  69.6  63.4  44.2  41.4  38.6  36.4  17.3  16.6  16.0  15.4  11.2  10.9  10.6  10.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-17 . .  5862  5266  4719  4284     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 179.3 161.1 144.3 131.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-29 . .  5862  5266  4725  4282  2996  2809  2622  2456  1166  1123  1078  1034     0     0     0     0     0     0     0     0     0     0     0     0  72.9  65.4  58.7  53.2  37.2  34.9  32.7  30.5  14.5  14.0  13.4  13.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-02 . .  5881  5291  4715  4283  2996  2809  2610  2456  1166  1124  1078  1041   758   737   713   693   457   447   435   426   345   339   331   325  67.6  60.8  54.2  49.2  34.4  32.3  30.0  28.2  13.4  12.9  12.4  12.0   9.0   8.5   8.2   8.2   5.5   5.3   5.2   5.2   4.2   4.1   4.0   4.1  -1.072  -2.285  40.000   0.643   0.611
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-12 . .  5882  5287  4718  4286  2996  2810  2610  2456  1203  1160  1113  1075   787   767   742   724   435   429   422   412   326   323   318   317  65.2  58.6  52.3  47.5  33.2  31.1  28.9  27.2  13.3  12.9  12.3  11.9   9.0   8.7   8.4   8.3   4.9   4.8   4.8   4.7   3.7   3.7   3.6   3.7  -1.070  -2.768  40.000   0.606   1.910
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-16 . .  5945  5264  4733  4470  2990  2813  2608  2478  1172  1131  1084  1047   763   741   727   716   463   452   442   433   349   343   340   337  51.2  45.3  40.8  38.5  25.7  24.2  22.5  21.3  10.1   9.7   9.3   9.0   6.6   6.4   6.3   6.3   4.1   3.9   3.9   3.8   3.1   3.0   3.0   3.0  -1.070  -2.221  40.000   0.658   1.773
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-31 . .  5881  5289  4710  4289  2996  2810  2607  2456  1148  1106  1057  1021   723   704   669   651     0     0     0     0     0     0     0     0  73.1  65.7  58.5  53.3  37.2  34.9  32.4  30.5  14.3  13.7  13.1  12.9   9.2   9.0   8.5   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-10 . .  5882  5288  4718  4288  2997  2810  2610  2456  1165  1123  1078  1041   758   736   712   692     0     0     0     0     0     0     0     0  73.1  65.7  58.6  53.3  37.2  34.9  32.4  30.5  14.5  14.0  13.4  12.9   9.4   9.2   8.9   9.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-15 . .  5881  5287  4719  4284  2996  2809  2615  2455  1165  1124  1078  1041   759   737   712   692   457   447   435   426   345   339   331   334  37.7  33.9  30.2  27.4  19.2  18.0  16.7  15.7   7.5   7.2   6.9   6.7   4.9   4.7   4.6   5.0   3.6   3.4   3.4   3.5   3.0   2.8   2.8   3.5  -1.072  -2.263  40.000   0.646   1.190
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-20 . .  5937  5271  4713  4253  2997  2811  2614  2457  1164  1123  1078  1042   759   737   713   696   457   448   437   427   347   341   333   327  82.7  73.5  65.7  59.3  41.8  39.2  36.4  34.2  16.2  15.7  15.0  14.5  10.6  10.3   9.9   9.8   6.4   6.3   6.1   6.0   4.9   4.8   4.7   4.7  -1.071  -2.258  40.000   0.647   0.458
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-21 . .  5862  5296  4718  4276  3003  2816  2631  2465  1166  1125  1080  1044   761   738   714   696   457   447   435   426   346   339   331   325  60.0  54.2  48.3  43.8  30.8  28.8  26.9  25.2  11.9  11.5  11.1  10.7   7.8   7.6   7.3   7.3   4.7   4.6   4.5   4.4   3.6   3.5   3.5   3.4  -1.070  -2.303  40.000   0.643   0.627
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-13 . .     0     0     0     0     0     0     0     0  1165  1123  1078  1041   758   736   712   694   457   447   435   425   345   338   331   325   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.7   3.6   3.4   3.3   2.4   2.3   2.3   3.4   2.0   1.8   1.9   1.9   1.6   1.5   1.6   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-14 . .  5882  5287  4718  4285  2996  2811  2611  2457  1165  1123  1078  1041   758   736   712   692   438   429   419   410   327   321   316   310  50.6  45.5  40.6  36.9  25.8  24.2  22.5  21.1  10.0   9.7   9.3   9.0   6.5   6.3   6.1   6.4   3.8   3.7   3.9   3.9   3.1   3.0   3.0   3.1  -1.083  -2.540  40.000   0.608   1.204
   AT20GJ194025-690757  19.6737935 -69.1327209  2010-04-01 s .   959   943   943   917   869   860   852   841   640   627   613   599   494   488   473   460     0     0     0     0     0     0     0     0  11.0  10.8  10.8  10.6  10.0   9.9   9.8   9.7   7.4   7.2   7.1   7.0   6.0   5.8   5.6   9.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194025-690757  19.6737935 -69.1327209  2010-04-23 . .   980   958   938   926   906   887     0   860   638   625   612   599   485   472   463   455   402   394   388   387   307   305   288   284  16.5  16.1  15.7  15.5  15.2  14.9   0.0  14.4  10.7  10.5  10.3  10.1   8.4   8.1   7.9   7.9   6.9   6.7   6.6   6.7   5.5   5.4   5.1   5.2  -0.083  -2.374  25.943   0.865   1.307
   AT20GJ194025-690757  19.6737935 -69.1327209  2010-06-14 . .   969   950   943   932   882   882   869   861   665   654   640   626   523   512   500   498   434   433   427   420   389   377   375   363   8.8   8.6   8.6   8.5   8.0   8.0   7.9   7.8   6.0   5.9   5.8   5.7   5.1   4.9   4.8   4.9   4.2   4.2   4.2   4.2   3.9   3.7   3.8   3.8   0.016  -1.892  23.612   1.031   1.288
   AT20GJ194524-552049  19.7567281 -55.3470001  2010-04-01 s .  1011  1000   988   971   915   904   891   881   714   705   694   683   600   592   578   567     0     0     0     0     0     0     0     0  11.6  11.5  11.4  11.2  10.5  10.4  10.3  10.2   8.2   8.1   8.0   7.9   7.1   6.9   6.8   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194524-552049  19.7567281 -55.3470001  2010-04-23 . .  1016   993   978   958   927   906     0   885   697   685   676   664   562   551   540   536   541   534   529   531   427   424   425   406  17.1  16.7  16.4  16.1  15.6  15.2   0.0  14.9  11.7  11.5  11.4  11.2   9.7   9.4   9.2   9.2   9.2   9.1   9.0   9.1   7.4   7.4   7.4   7.2  -0.147  -2.230  35.007   0.772   1.695
   AT20GJ194524-552049  19.7567281 -55.3470001  2010-06-14 . .  1014  1002   988   972   913   904   893   882   719   706   696   687   600   592   583   579   544   538   533   534   502   501   496   497   9.2   9.1   9.0   8.8   8.3   8.2   8.1   8.0   6.5   6.4   6.3   6.2   5.8   5.4   5.6   5.6   5.3   5.1   5.1   5.2   4.9   4.9   4.9   5.0  -0.071  -1.769  32.404   0.918   1.113
   AT20GJ195659-322545  19.9498535 -32.4293060  2010-04-01 s .   562   575   591   604   647   653   659   659   602   597   593   592   564   562   559   548     0     0     0     0     0     0     0     0   6.5   6.6   6.8   7.0   7.5   7.5   7.6   7.7   7.0   6.9   6.8   6.9   6.6   6.6   6.5   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195659-322545  19.9498535 -32.4293060  2010-04-23 s .   565   569   586   601     0     0     0     0   616   612   608   602   551   546   540   539   591   593   595   596   522   508   506   496   9.5   9.6   9.8  10.1   0.0   0.0   0.0   0.0  10.3  10.3  10.2  10.1   9.5   9.3   9.2   9.3  10.1  10.1  10.1  10.2   9.0   8.8   8.8   8.7   0.149  -2.168  40.000   0.787   1.599
   AT20GJ195659-322545  19.9498535 -32.4293060  2010-06-14 . .   641   634   626   618   606   609   610   611   656   655   656   659   656   652   651   645   709   715   711   716   714   726   717   712   5.8   5.8   5.7   5.6   5.5   5.5   5.5   5.9   6.0   6.0   6.0   6.0   6.0   5.9   5.9   6.2   6.5   6.5   6.5   6.5   6.9   6.9   6.9   7.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-02-06 . .  1971  2009  2055  2089  2231  2249  2264  2253  2067  2047  2015  1987  1723  1702  1720  1670     0     0     0     0     0     0     0     0  21.3  21.7  22.2  22.6  24.1  24.3  24.5  24.3  22.3  22.1  21.8  21.5  19.8  19.3  19.5  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-02-14 . .  2129  2164  2180  2195  2262  2275  2278  2269  2039  2013  1975  1930     0     0     0     0     0     0     0     0     0     0     0     0  26.5  26.9  27.1  27.3  28.1  28.3  28.3  28.2  25.8  25.4  25.0  24.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-03-02 . .  2134  2134  2168  2221  2305  2324  2345  2353  2226  2207  2188  2170  1973  1954  1936  1910     0     0     0     0     0     0     0     0  17.8  17.8  18.1  18.5  19.2  19.4  19.6  19.6  18.6  18.4  18.3  18.1  16.5  16.3  16.2  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-04-01 s .  1824  1865  1902  1923  2008  2022  2032  2037     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.9  21.4  21.8  22.1  23.1  23.2  23.3  23.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-04-23 s .  2070  2069  2080  2064  2085  2056  2114  2036  1877  1869  1861  1850  1733  1717  1694  1685  1884  1879  1876  1886  1613  1606  1602  1574  34.7  34.7  34.9  34.6  35.0  34.5  37.7  34.2  31.5  31.4  31.2  31.1  29.1  28.8  28.4  28.6  31.6  31.5  31.5  31.7  27.1  27.0  26.9  26.4   0.086  -1.666  40.000   2.527   1.707
   AT20GJ195759-384506  19.9666158 -38.7517662  2009-09-26 s .     0     0     0     0     0     0     0     0  2176  2163  2148  2135  1988  1978  1958  1928  1680  1666  1651  1631  1501  1489  1476  1461   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.1  11.1  11.0  10.9  10.2  10.1  10.0   9.9   8.6   8.5   8.5   8.4   7.7   7.6   7.6   7.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2009-10-07 s .     0     0     0     0     0     0     0     0  2130  2115  2105  2092  1966  1955  1942  1944  1720  1707  1679  1662  1557  1538  1522  1514   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.4   8.3   8.3   8.2   7.7   7.7   7.6   7.6   6.8   6.7   6.6   6.5   6.1   6.1   6.0   6.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2009-11-06 . .  2258  2279  2304  2306  2300  2311  2312  2269  2176  2166  2157  2145  2116  2065  1962  1921  1727  1714  1712  1737  1662  1607  1527  1488  37.9  38.2  38.7  38.7  38.6  38.8  38.8  38.1  36.5  36.3  36.2  36.0  35.5  34.7  32.9  32.5  29.0  28.8  28.7  29.2  28.7  27.7  25.7  25.9   0.131  -1.475  40.000   3.074   1.297
   AT20GJ200324-325142  20.0566996 -32.8625374  2010-04-01 s .   819   802   783   768   698   688   673   658     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.4   9.2   9.0   8.9   8.1   7.9   7.8   7.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200324-325142  20.0566996 -32.8625374  2010-04-23 s .   755   742   733   721   699   683   684   656   439   427   416   404   314   304   297   286   248   250   247   242   187   179   181   174  12.7  12.5  12.3  12.1  11.7  11.5  11.7  11.0   7.6   7.4   7.2   7.1   5.6   5.3   5.2   5.1   4.3   4.3   4.3   4.2   3.4   3.2   3.3   3.3   0.105  -1.978  16.654   0.917   1.640
   AT20GJ200324-325142  20.0566996 -32.8625374  2009-09-26 . .     0     0     0     0     0     0     0     0   457   446   435   426   345   339   331   323   234   230   226   221   185   184   180   177   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.2   2.2   2.3   1.8   1.7   2.2   1.6   1.5   1.5   1.6   1.4   1.3   1.3   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ200324-325142  20.0566996 -32.8625374  2009-10-07 s .     0     0     0     0     0     0     0     0   459   448   439   428   348   341   334   330   243   240   234   230   196   192   189   185   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.8   1.7   1.7   1.7   1.6   1.6   1.7   1.3   1.2   1.2   1.2   1.1   1.1   1.1   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ200324-325142  20.0566996 -32.8625374  2009-11-06 . .   785   771   757   748   685   678   666   642   455   446   436   426   364   349   327   318   236   232   228   233   194   189   178   158  13.2  12.9  12.7  12.6  11.5  11.4  11.2  11.1   7.7   7.5   7.4   7.3   6.3   6.0   5.6   5.5   4.4   4.3   4.2   4.4   4.5   4.3   4.1   4.4  -0.089  -1.950  22.444   0.725   1.415
   AT20GJ200555-372339  20.0986308 -37.3948555  2010-04-01 s .   636   652   665   670   664   660   657   647     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.3   7.5   7.7   7.7   7.7   7.6   7.6   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200555-372339  20.0986308 -37.3948555  2010-04-23 s .   645   651   658   660   669   657   690   642   492   485   477   469   400   392   382   376   378   367   359   368   306   298   285   288  10.8  10.9  11.0  11.1  11.2  11.0  14.4  11.0   8.5   8.1   8.0   8.2   7.0   6.8   6.6   6.6   6.5   6.3   6.1   6.3   5.4   5.2   5.0   5.1   0.404  -1.367  13.771   1.142   1.783
   AT20GJ200555-372339  20.0986308 -37.3948555  2009-09-26 s .     0     0     0     0     0     0     0     0   489   482   473   465   400   395   387   379   302   297   293   289   255   253   248   247   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.4   2.4   2.1   2.0   2.0   2.6   2.0   1.9   1.9   1.9   1.8   1.7   1.7   1.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ200555-372339  20.0986308 -37.3948555  2009-10-07 s .     0     0     0     0     0     0     0     0   498   489   482   474   407   402   396   393   319   315   310   307   274   271   267   266   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   1.9   1.9   1.9   2.0   1.9   1.9   2.0   1.6   1.5   1.5   1.5   1.4   1.4   1.4   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ200555-372339  20.0986308 -37.3948555  2009-11-06 . .   645   660   676   683   678   675   668   650   515   507   499   491   443   431   407   395   324   318   318   320   285   275   263   256  10.8  11.1  11.3  11.5  11.4  11.3  11.2  11.2   8.6   8.5   8.4   8.3   7.6   7.4   7.0   6.8   5.8   5.7   5.7   5.8   5.7   5.5   5.3   5.6   0.543  -1.130  10.961   1.277   1.093
   AT20GJ200925-484953  20.1570536 -48.8315887  2010-04-01 s .  1172  1161  1151  1143  1084  1069  1058  1049     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  13.5  13.3  13.2  13.1  12.5  12.3  12.2  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200925-484953  20.1570536 -48.8315887  2010-04-23 s .  1167  1137  1124  1108  1079  1055     0  1047   868   859   852   844   762   753   743   739   765   760   763   751   649   636   637   612  19.6  19.1  18.9  18.6  18.1  17.7   0.0  17.6  14.6  14.4  14.3  14.2  13.1  12.8  12.7  12.7  12.8  12.8  12.8  12.6  10.9  10.9  10.7  10.6  -0.079  -2.038  40.000   0.987   1.458
   AT20GJ200925-484953  20.1570536 -48.8315887  2009-09-26 s .     0     0     0     0     0     0     0     0   841   833   824   816   741   737   729   718   622   617   612   605   558   554   551   545   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.3   4.3   4.2   4.2   3.8   3.8   3.7   4.4   3.2   3.2   3.1   3.1   2.9   2.9   2.8   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ200925-484953  20.1570536 -48.8315887  2009-10-07 s .     0     0     0     0     0     0     0     0   848   838   831   822   752   746   740   740   649   645   638   634   589   584   579   577   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.3   3.3   3.2   3.0   2.9   2.9   3.4   2.6   2.5   2.5   2.5   2.3   2.3   2.3   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ200925-484953  20.1570536 -48.8315887  2009-11-06 . .  1054  1047  1041  1035   985   980   972   956   834   826   820   812   780   759   722   707   623   616   617   624   587   575   536   528  17.7  17.6  17.5  17.4  16.5  16.4  16.3  16.0  14.0  13.9  13.8  13.6  13.3  12.9  12.3  12.1  10.9  10.7  10.7  10.9  10.6  10.4   9.7   9.8  -0.006  -1.406  40.000   1.092   1.225
   AT20GJ202435-325335  20.4098918 -32.8931122  2010-04-01 . .   659   665   678   683   708   702   699   699   600   598   596   596   560   554   545   536     0     0     0     0     0     0     0     0   7.6   7.7   7.8   7.9   8.2   8.1   8.1   8.1   6.9   6.9   6.9   6.9   6.6   6.5   6.4   6.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ202435-325335  20.4098918 -32.8931122  2010-04-23 s .   661   665   677   684   702   693   696   704   591   587   582   577   533   528   522   520   558   558   556   560   489   479   473   475  11.1  11.2  11.4  11.5  11.8  11.6  11.8  11.8   9.9   9.9   9.8   9.7   9.1   9.0   8.9   8.9   9.5   9.5   9.5   9.6   8.5   8.3   8.2   8.3   0.346  -1.078  17.598   1.204   1.637
   AT20GJ205616-471447  20.9378784 -47.2465630  2010-04-01 . .  2939  3020  3099  3152  3297  3315  3337  3359     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  33.7  34.6  35.5  36.2  37.8  38.0  38.3  38.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2010-04-23 s .     0     0     0     0  3507  3471  3489  3526  3251  3240  3233  3214  3050  3017  3007  2998  3145  3125  3139  3144  2699  2675  2667  2598   0.0   0.0   0.0   0.0  58.9  58.3  58.6  59.2  54.6  54.4  54.3  53.9  51.2  50.6  50.5  50.3  52.8  52.5  52.7  52.8  45.3  44.9  44.8  43.6   0.095  -2.253  40.000   4.119   1.464
   AT20GJ205616-471447  20.9378784 -47.2465630  2010-06-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  3118  3108  3100  3093  3034  3035  3029  3010   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  28.3  28.2  28.2  28.1  27.6  27.6  27.5  27.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2009-10-07 s .     0     0     0     0     0     0     0     0  2479  2459  2446  2430  2298  2287  2274  2277  2002  1982  1933  1908  1837  1815  1792  1781   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.7   9.6   9.6   9.0   9.0   8.9   9.0   7.9   7.8   7.6   7.5   7.2   7.1   7.0   7.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2009-10-29 s .  2368  2347  2351  2376  2624  2640  2557  2558  2376  2368  2361  2352  2263  2257  2252  2232  1909  1890  1883  1871  1732  1728  1721  1698  40.5  40.1  40.2  40.6  44.9  45.2  43.7  43.8  40.6  40.5  40.4  40.2  38.7  38.6  38.5  38.2  32.7  32.3  32.2  32.0  29.6  29.6  29.4  29.0   0.369  -1.068  22.236   4.534   1.186
   AT20GJ205616-471447  20.9378784 -47.2465630  2009-11-06 . .  2430  2436  2436  2432  2410  2415  2422  2425  2358  2352  2349  2343  2372  2325  2215  2179  2102  2091  2088  2106  2073  2011  1903  1858  40.8  40.9  40.9  40.8  40.4  40.5  40.6  40.7  39.6  39.5  39.4  39.3  39.8  39.0  37.2  36.6  35.3  35.1  35.0  35.3  34.8  33.8  32.0  32.2   0.184  -0.862  40.000   3.914   1.467
   AT20GJ205741-373402  20.9615702 -37.5672760  2010-04-01 . .   505   527   546   561   627   641   652   661   736   737   736   736   713   706   702   688     0     0     0     0     0     0     0     0   5.8   6.1   6.3   6.5   7.3   7.4   7.5   7.7   8.5   8.5   8.5   8.5   8.3   8.2   8.1   8.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205741-373402  20.9615702 -37.5672760  2010-04-23 s .   522   526   538   551   619   624   643   644   688   687   688   684   655   647   643   638   646   641   639   640   534   523   520   502   8.8   8.8   9.0   9.3  10.4  10.5  10.9  11.0  11.6  11.5  11.6  11.5  11.2  11.0  10.9  10.9  11.0  10.8  10.7  10.7   9.2   9.0   9.0   8.8   0.296  -2.924  35.450   0.941   1.095
   AT20GJ210544-782535  21.0958232 -78.4262619  2010-04-01 s .   900   904   911   906   876   864   851   840     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.3  10.4  10.5  10.4  10.1   9.9   9.8   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ210544-782535  21.0958232 -78.4262619  2009-10-14 s .     0     0     0     0     0     0     0     0   907   895   883   873   757   744   735   727   598   591   584   579   511   501   492   483   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.1   8.0   7.9   7.8   6.8   6.7   6.6   6.8   5.4   5.3   5.2   5.2   4.8   4.7   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ210933-411020  21.1592183 -41.1723900  2010-03-06 . .  1551  1560  1533  1487  1334  1300  1267  1278   906   894   883   872   835   820   812   777   643   640   635   627   588   582   575   561  27.0  27.2  26.7  25.9  23.3  22.7  22.1  22.3  15.8  15.6  15.4  15.2  14.8  14.5  14.4  14.1  11.4  11.3  11.2  11.1  10.4  10.3  10.2  10.0  -0.301  -2.630  40.000   0.846   2.441
   AT20GJ210933-411020  21.1592183 -41.1723900  2009-10-07 s .     0     0     0     0     0     0     0     0   997   977   959   942   805   795   782   777   623   610   601   593   529   522   517   511   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.7   3.2   3.1   3.1   3.6   2.5   2.4   2.4   2.3   2.5   2.4   2.0   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ210933-411020  21.1592183 -41.1723900  2009-10-29 s .  1565  1524  1497  1490  1503  1483  1405  1378   953   937   919   904   776   764   752   740   584   577   570   562   498   494   489   481  26.8  26.1  25.6  25.5  25.7  25.4  24.0  23.6  16.3  16.0  15.7  15.5  13.5  13.2  13.0  12.9  10.1  10.0   9.9   9.7   8.7   8.6   8.5   8.4   0.962  -0.946   5.755   3.086   1.068
   AT20GJ210933-411020  21.1592183 -41.1723900  2009-11-06 . .  1647  1619  1584  1553  1391  1371  1345  1303   974   956   940   924   825   799   753   736   627   621   619   629   584   561   516   502  27.6  27.2  26.6  26.1  23.3  23.0  22.6  21.9  16.3  16.0  15.8  15.5  13.9  13.5  12.7  12.5  10.9  10.8  10.7  11.0  10.5  10.1   9.3   9.4   0.078  -1.041  11.371   2.441   1.539
   AT20GJ211630-805355  21.2752177 -80.8987198  2010-04-10 s .   401   403   408   414   495   511     0   549   677   681   685   689   683   684   685   683   642   642   643   630   599   588   581   578   6.0   5.9   6.0   6.2   7.4   7.6   0.0   8.3   9.9  10.0  10.1  10.1  10.5  10.4  10.4  10.5   9.6   9.5   9.6   9.4   9.0   8.8   8.7   8.7   0.539  -1.869  38.593   1.177   1.465
   AT20GJ212113-370308  21.3536641 -37.0524445  2010-04-10 . .   474   470   469   463   476   470   476   458   327   324   321   317   284   282   277   271   214   215   213   208   192   187   184   184   7.0   6.9   6.9   6.9   7.1   7.0   7.2   6.9   5.0   4.9   4.9   4.9   4.5   4.4   4.3   4.3   3.3   3.2   3.2   3.2   3.0   2.9   2.8   2.9   1.023  -0.851   5.905   0.960   1.560
   AT20GJ212630-460548  21.4418579 -46.0967216  2010-04-10 . .   918   942   973   987  1123  1128  1144  1135   881   872   861   852   760   754   742   731   581   580   577   565   520   512   505   504  13.5  13.8  14.3  14.5  16.5  16.5  16.8  16.7  12.9  12.8  12.6  12.5  11.2  11.1  10.9  11.1   8.7   8.5   8.5   8.3   7.8   7.6   7.5   7.6   1.317  -0.851   7.289   2.174   1.478
   AT20GJ214629-775554  21.7749247 -77.9318848  2010-04-10 s .   653   668   689   697     0     0     0     0   619   612   604   597   528   525   518   514   439   441   440   428   406   397   393   396   9.6   9.8  10.1  10.2   0.0   0.0   0.0   0.0   9.1   9.0   8.9   8.8   8.2   8.1   7.9   7.9   6.6   6.6   6.6   6.4   6.1   6.0   5.9   6.0   0.949  -0.718   7.044   1.431   0.613
   AT20GJ215155-302753  21.8654236 -30.4649143  2010-04-23 . .  1666  1607  1567  1527  1519  1512  1522  1502  1440  1434  1424  1416  1327  1314  1288  1264     0     0     0     0     0     0     0     0  28.0  27.0  26.3  25.6  25.5  25.4  25.6  25.2  24.2  24.1  23.9  23.8  22.3  22.1  21.6  21.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215155-302753  21.8654236 -30.4649143  2010-05-18 s .  1638  1594  1568  1559  1509  1503  1513  1527  1404  1387  1369  1351  1184  1159  1154  1143  1049  1042  1027  1009   949   943   933   929  19.0  18.5  18.2  18.1  17.5  17.4  17.5  17.7  16.3  16.1  15.9  15.6  13.7  13.4  13.4  13.5  12.2  12.1  11.9  11.7  11.0  10.9  10.8  11.1   0.002  -2.468  35.691   1.598   1.926
   AT20GJ215155-302753  21.8654236 -30.4649143  2010-06-14 . .  1647  1625  1600  1575  1537  1543  1540  1539  1304  1285  1260  1243  1065  1038  1031  1021   964   961   951   950   900   903   904   902  15.0  14.8  14.5  14.3  14.0  14.0  14.0  14.0  11.8  11.7  11.4  11.3   9.7   9.4   9.4   9.7   8.8   8.7   8.6   8.6   8.2   8.2   8.2   8.7   0.115  -1.555  24.415   2.069   2.012
   AT20GJ215155-302753  21.8654236 -30.4649143  2009-10-29 s .  1664  1612  1571  1557  1552  1540  1453  1417   968   948   927   911   761   754   740   726     0     0     0     0     0     0     0     0  28.5  27.6  26.9  26.6  26.5  26.3  24.9  24.2  16.6  16.2  15.9  15.6  13.2  13.1  12.8  12.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215155-302753  21.8654236 -30.4649143  2009-11-06 s .  1731  1692  1653  1613  1438  1420  1392  1350   970   948   929   909   796   770   722   704   549   541   526   528   489   461   436   427  29.0  28.4  27.7  27.1  24.1  23.8  23.4  22.7  16.3  15.9  15.6  15.3  13.6  13.1  12.3  12.0   9.6   9.4   9.2   9.3   8.9   8.5   8.0   8.2  -0.129  -1.623  22.776   1.555   1.216
   AT20GJ215706-694123  21.9516947 -69.6898041  2010-04-10 s e  >435  >594  >742     0     0 >1065 >1171 >1189 >1024 >1026 >1021 >1027  >960  >954  >959  >958  >840  >843  >845  >832  >787  >773  >768  >769     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-03-06 . .   209   225   240   249   288   296   305   313   342   343   346   347   376   375   375   362   382   380   379   386   389   382   383   376   3.7   4.0   4.2   4.4   5.1   5.2   5.4   5.6   6.1   6.1   6.1   6.2   6.8   6.7   6.7   6.8   6.8   6.7   6.7   6.9   7.0   6.8   6.9   6.8   0.622  -1.260  28.755   0.678   1.808
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-05-03 s .     0     0     0     0     0     0     0     0     0   315   313   316     0   309   308   302   339   337   334   345     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   4.0   4.1   0.0   4.0   4.0   4.0   4.5   4.4   4.4   4.6   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-05-18 . .   206   220   228   228   261   263   269   270   303   304   302   303   299   298   291   290   319   319   319   312   305   307   308   309   2.5   2.7   2.8   2.8   3.2   3.2   3.3   3.4   3.7   3.6   3.6   3.7   3.7   3.6   3.6   3.6   3.9   3.9   3.9   3.8   3.8   3.7   3.8   3.9   0.474  -1.449  32.361   0.530   0.829
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-05-30 . .   206   214   225   225   252   257   272     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.7   2.8   2.8   3.3   3.3   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-06-11 . .     0     0     0     0     0     0     0     0   292   294   292   293   289   287   286   284   310   307   314   310   323   322   314   316   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.3   2.4   2.4   2.3   2.3   2.4   2.6   2.5   2.6   2.7   2.8   2.7   2.7   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2009-11-06 . .     0     0     0     0     0     0     0     0   295   296   296   296   306   300   291   287   279   280   274   274   273   272     0   245   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.0   5.0   5.0   5.1   5.3   5.2   5.0   5.0   5.1   5.1   5.0   5.1   5.7   5.6   0.0   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-04-10 . .  1266  1231  1214  1183  1227  1224  1234  1220  1043  1039  1034  1030   973   973   967   958   850   853   854   837   808   795   788   782  18.6  18.1  17.8  17.4  18.0  18.0  18.1  17.9  15.3  15.2  15.2  15.1  14.3  14.3  14.2  14.4  12.5  12.5  12.5  12.3  11.9  11.7  11.6  11.7   0.417  -0.609   8.484   2.429   1.169
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-05-03 s .  1178  1176  1153  1136  1104  1020  1024  1032  1095  1090  1088  1086  1047  1040  1032  1023  1096  1089  1091  1087  1076  1083  1061  1052  14.8  14.8  14.5  14.3  13.9  12.9  12.9  13.0  13.8  13.7  13.7  13.7  13.2  13.1  13.0  13.1  13.8  13.7  13.8  13.7  13.6  13.7  13.4  13.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-05-18 s .  1156  1162  1147  1109  1106  1112  1113  1104  1134  1129  1127  1125  1088  1080  1055  1043  1093  1094  1078  1058  1038  1020  1016  1020  13.4  13.5  13.3  12.8  12.8  12.9  12.9  12.8  13.1  13.1  13.1  13.0  12.6  12.5  12.2  12.4  12.7  12.7  12.5  12.3  12.0  11.8  11.8  12.2   0.160  -1.769  40.000   1.557   2.661
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-05-30 . .  1141  1129  1113  1095  1065  1061  1080  1116     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.2  14.0  13.8  13.6  13.3  13.2  13.4  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-06-11 . .  1247  1230  1223  1216  1192  1219  1215  1214  1178  1177  1175  1173  1116  1113  1103  1094  1127  1120  1115  1119  1097  1095  1093  1084   9.1   9.0   8.9   8.9   8.7   8.9   8.9   8.9   8.6   8.6   8.6   8.6   8.2   8.1   8.1   8.5   8.2   8.2   8.2   8.2   8.0   8.0   8.0   8.6   0.142  -1.545  40.000   1.659   2.790
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-04-10 . .   352   368   389   402   515   531   556   570   648   652   656   660   670   673   670   668   595   598   598   588   562   551   547   547   5.3   5.4   5.7   6.0   7.7   7.9   8.2   8.6   9.5   9.6   9.6   9.7  10.2  10.2   9.8  10.2   8.7   8.8   8.8   8.6   8.4   8.2   8.1   8.2   0.933  -0.898  18.915   1.339   1.471
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-05-03 s .   340   354   376   408   482   459   477   498   652   655   660   663   662   667   661   654   690   689   681   685   676   674   664   658   4.4   4.5   4.7   5.3   6.3   5.9   6.0   6.4   8.2   8.3   8.3   8.4   9.5   8.4   8.4   9.4   8.7   8.7   8.6   8.6   8.8   8.7   8.4   8.6   0.617  -2.046  34.065   1.138   1.863
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-05-18 s .   335   360   379   387   476   496   515   528   675   677   679   681   691   690   679   677   716   714   706   693   689   692   694   690   4.0   4.2   4.4   4.6   5.7   5.7   6.0   6.4   7.8   7.8   7.9   7.9   8.0   8.0   7.9   8.1   8.3   8.3   8.2   8.0   8.0   8.2   8.0   8.3   0.731  -1.653  29.396   1.271   1.403
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-05-30 s .   338   355   374   387   460   473   500   531     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.5   4.4   4.7   5.2   7.0   6.8   6.6   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-06-11 . .   361   378   398   418   531   548   558     0   651   655   660   661   657   661   655   652   712   717   716   717   716   722   724   718   2.9   2.8   2.9   3.3   3.9   4.0   4.1   0.0   4.8   4.8   4.8   4.8   4.8   4.8   4.8   5.2   5.2   5.2   5.2   5.3   5.7   5.7   5.7   5.8   1.037  -0.710  14.970   1.305   2.337
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-04-10 s .   512   514   522   524   588   593   605   606   538   534   531   529   487   487   485   480   423   423   424   416   396   390   387   386   7.5   7.5   7.7   7.7   8.8   8.7   8.9   9.1   7.9   7.8   7.8   7.8   7.6   7.5   7.4   7.4   6.3   6.3   6.3   6.2   6.0   5.9   5.8   5.8   1.040  -0.595   7.096   1.137   1.240
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-05-03 s .   498   497   516     0     0   504   534   515   549   542   543   536   507   499   500   498   527   528   528   516   514   521   512   511   6.3   6.3   6.5   0.0   0.0   6.4   6.7   6.7   6.9   6.8   6.8   6.8   6.6   6.5   6.5   6.5   6.9   6.8   6.9   6.8   6.8   6.8   6.7   6.8   0.210  -1.624  40.000   0.777   1.763
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-05-18 . .   477   492   500   497   538   545   552   553   552   547   544   541   510   505   498   494   522   525   524   510   500   504   486   483   5.5   5.7   5.8   5.8   6.5   6.3   6.4   6.7   6.4   6.3   6.3   6.3   6.2   6.0   6.0   6.0   6.3   6.3   6.3   6.2   6.1   6.1   5.9   5.9   0.345  -1.391  28.900   0.925   0.995
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-05-30 . .   460   467   474   481   518   524   539   560     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.7   5.8   5.9   6.0   7.7   6.5   6.7   7.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-06-11 . .   545   532   546   556     0     0     0     0   563   560   559   552   517   516   506   507   530   530   533   535   527   524   520   527   4.0   3.9   4.0   4.1   0.0   0.0   0.0   0.0   4.1   4.1   4.1   4.0   4.2   4.1   4.0   4.1   4.3   4.2   4.3   4.4   4.3   4.2   4.3   4.5   0.311  -1.152  26.708   0.982   1.655
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-03-06 . .  1528  1620  1660  1681  1701  1705  1706  1707  1459  1448  1438  1429  1410  1399  1383  1338  1291  1280  1273  1266  1248  1229  1218  1215  26.6  28.3  28.9  29.3  29.7  29.7  29.8  29.8  25.4  25.3  25.1  24.9  24.6  24.4  24.1  24.0  22.5  22.3  22.2  22.1  21.8  21.4  21.2  21.5   0.354  -1.186  19.511   2.903   1.814
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-05-03 s .  1585  1616  1643  1665  1602  1546  1531  1547  1426  1413  1398  1383  1254  1242  1221  1198  1214  1201  1198  1185  1165  1171  1136  1120  20.0  20.4  20.7  21.0  20.2  19.5  19.3  19.5  18.0  17.8  17.6  17.4  15.8  15.7  15.4  15.4  15.3  15.1  15.1  14.9  14.7  14.8  14.3  14.5   0.046  -1.754  37.522   1.817   1.529
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-05-18 s .  1573  1636  1657  1629  1660  1652  1640  1624  1382  1368  1350  1336  1216  1202  1175  1159  1158  1142  1131  1103  1068  1054  1031  1043  18.2  18.9  19.2  18.9  19.2  19.1  19.0  18.8  16.0  15.8  15.6  15.5  14.1  13.9  13.6  13.7  13.4  13.2  13.1  12.8  12.4  12.2  11.9  12.5   0.305  -1.241  18.408   2.717   1.087
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-05-30 . .  1535  1573  1595  1601  1593  1577  1589  1644     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  19.1  19.6  19.8  19.9  19.8  19.6  19.8  20.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-06-11 . .  1665  1693  1709  1717  1678  1658  1646  1634  1320  1305  1289  1271  1135  1125  1109  1095  1089  1087  1081  1082  1042  1039  1041  1038  12.2  12.4  12.5  12.5  12.3  12.1  12.0  11.9   9.6   9.5   9.4   9.3   8.3   8.2   8.1   8.6   8.0   7.9   7.9   7.9   7.6   7.6   7.6   8.3   0.607  -0.846   8.019   3.371   1.005
   AT20GJ223513-483558  22.5870097 -48.5996628  2009-11-06 s .  1555  1647  1734  1782  1948  1972  1996  2007  1936  1917  1904  1889  1811  1763  1673  1641  1441  1427  1406  1406  1329  1275  1212  1205  26.1  27.6  29.1  29.9  32.7  33.1  33.5  33.7  32.5  32.2  31.9  31.7  30.4  29.6  28.1  27.8  24.2  24.0  23.6  23.6  23.1  22.1  21.0  21.2   0.698  -1.043  15.197   4.005   1.093
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-04-10 . .   800   854   920   972  1278  1322  1382  1387  1468  1467  1464  1458  1382  1382  1373  1359  1159  1161  1161  1135  1072  1050  1040  1036  11.7  12.5  13.5  14.3  18.7  19.4  20.3  20.3  21.5  21.5  21.5  21.4  20.3  20.3  20.1  20.5  17.0  17.0  17.0  16.6  15.7  15.4  15.3  15.4   1.371  -0.763  11.188   2.907   1.292
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-05-03 s .     0     0     0     0     0     0     0     0  1491  1489  1488  1486  1417  1405  1394  1386  1423  1412  1410  1400  1351  1350  1324  1302   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.8  18.8  18.8  18.7  17.9  17.7  17.6  17.8  17.9  17.8  17.8  17.6  17.0  17.0  16.7  16.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-05-18 s .   758   837   901   937  1177  1216  1256  1287  1482  1481  1478  1471  1411  1399  1368  1348  1363  1351  1345  1298  1267  1260  1227  1227   8.8   9.7  10.4  10.9  13.6  14.1  14.5  14.9  17.2  17.2  17.1  17.0  16.3  16.2  15.8  15.6  15.8  15.6  15.6  15.0  14.7  14.6  14.2  14.7   0.947  -1.308  18.962   2.957   1.159
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-05-30 . .   786   848   918   973  1187  1224  1285  1373     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.8  10.5  11.4  12.1  14.8  15.2  16.0  17.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-06-11 . .   873   891   982  1028     0     0     0     0  1507  1505  1500  1497  1404  1397  1385  1374  1393  1392  1388  1384  1326  1325  1319  1312   6.4   6.5   7.2   7.5   0.0   0.0   0.0   0.0  11.0  11.0  11.0  10.9  10.3  10.2  10.1  10.0  10.2  10.2  10.1  10.1   9.7   9.7   9.6  10.4   0.843  -1.241  19.582   2.958   1.761
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-03-06 . .   398   416   431   434   462   471   480   493   507   507   508   510   530   525   525   509   537   534   540   535   539   526   524   511   7.0   7.3   7.5   7.7   8.2   8.2   8.4   8.7   8.9   8.9   9.0   9.0   9.5   9.4   9.4   9.4   9.5   9.4   9.6   9.5   9.6   9.3   9.3   9.2   0.316  -1.799  40.000   0.795   1.328
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-05-03 s .     0     0     0     0     0     0     0     0   552   550   550   548   518   514   512   505   526   520   524   524   506   514   495   498   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.0   6.9   6.9   6.9   6.8   6.7   6.7   6.6   6.9   6.7   6.8   6.9   6.6   6.7   6.5   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-05-18 s .   390   408   418   418   477   486   495   505   554   552   550   549   522   522   510   503   508   503   499   490   489   464   457   459   4.7   4.7   4.8   5.0   5.8   5.8   5.7   6.1   6.4   6.4   6.4   6.4   6.3   6.2   6.1   6.1   6.1   6.0   6.0   5.9   6.0   5.6   5.6   5.7   0.448  -1.912  30.349   0.896   1.445
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-05-30 . .   384   398   408   414   464   477   499   527     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.1   5.0   5.1   5.2   7.0   6.0   6.6   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-06-11 . .     0     0     0     0     0     0     0     0   551   548   547   546   509   505   498   493   511   506   512   504   492   488   477   476   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   4.0   4.0   4.0   4.1   4.0   3.9   4.0   4.1   4.0   4.1   4.2   4.1   4.0   3.9   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ224616-560746  22.7712769 -56.1294708  2009-11-06 s .   391   396   406   412   423   429   435   442   466   464   464   460   463   450   431   424   394   391   390   385   374   360   335   330   6.6   6.6   6.8   6.9   7.2   7.3   7.4   7.7   7.9   7.8   7.9   7.8   8.0   7.7   7.4   7.3   7.0   6.9   6.9   6.9   7.1   6.9   6.5   6.7   0.265  -1.764  40.000   0.685   1.330
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-03-06 . .   853   893   921   930   968   977   986  1002   835   827   821   815   803   790   780   752   750   748   744   739   721   718   711   712  14.9  15.6  16.1  16.2  16.9  17.0  17.2  17.5  14.6  14.4  14.3  14.2  14.3  14.0  13.8  13.6  13.2  13.2  13.1  13.1  12.8  12.7  12.6  12.7   0.707  -0.851  10.359   1.942   1.547
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-05-03 . .   897   909   926   949   933   924   925   946   966   960   954   949   894   883   876   868   896   887   891   874   871   871   853   849  11.3  11.5  11.7  12.0  11.8  11.6  11.7  11.9  12.2  12.1  12.0  12.0  11.3  11.1  11.0  11.2  11.3  11.2  11.2  11.0  11.0  11.0  10.8  11.1   0.169  -1.898  40.000   1.288   1.612
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-05-18 s .   900   934   951   945  1019  1028  1040  1040   997   991   983   977   921   910   890   871   850   844   841   817   788   783   760   776  10.4  10.8  11.0  10.9  11.8  11.9  12.0  12.0  11.5  11.5  11.4  11.3  10.7  10.5  10.3  10.4   9.8   9.8   9.7   9.5   9.1   9.1   8.8   9.4   0.307  -1.752  28.108   1.599   1.298
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-05-30 s .   900   922   944   940  1009  1016  1049     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.2  11.5  11.7  11.7  12.6  12.6  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-06-11 . .   966   991  1013  1034  1094  1102  1113  1122  1009   997   990   980   887   877   866   854   849   841   840   839   795   791   791   782   7.1   7.2   7.4   7.6   8.0   8.1   8.1   8.2   7.4   7.3   7.2   7.2   6.5   6.4   6.3   6.7   6.2   6.2   6.1   6.1   6.3   6.2   6.3   6.4   0.530  -1.156  16.170   2.071   0.967
   AT20GJ224703-365746  22.7844218 -36.9628639  2009-11-06 s .   866   876   896   903   915   922   928   947   822   812   804   792   729   709   669   651   557   553   543   547   509   482   464   456  14.5  14.7  15.0  15.2  15.4  15.5  15.6  15.9  13.8  13.6  13.5  13.3  12.4  12.1  11.4  11.1   9.7   9.6   9.4   9.6   9.3   8.8   8.5   8.6   0.378  -1.275  18.478   1.592   1.160
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-03-06 . .   509   510   504   491   475   474   474   470   421   419   419   417   424   424   421   404   442   442   446   444   443   445   444   444   8.9   8.9   8.8   8.6   8.4   8.3   8.3   8.3   7.4   7.4   7.4   7.4   7.6   7.6   7.5   7.5   7.9   7.8   7.9   7.9   7.9   7.9   7.9   8.0   0.069  -0.718  40.000   0.693   1.345
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-05-03 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   483   485   481   490     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.3   6.3   6.3   6.5   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-05-18 s .   505   504   494   481   496   500   504   506   520   519   517   516   506   506   493   487   512   507   506   495   502   489   489   491   5.9   5.8   5.7   5.6   6.0   5.8   5.8   6.1   6.0   6.0   6.0   6.0   6.1   6.0   5.9   5.9   6.1   6.0   6.1   6.0   6.1   5.9   5.9   6.0   0.204  -1.689  40.000   0.745   2.425
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-05-30 s .   513   506   499   492   496   499   511     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.4   6.3   6.2   6.1   7.4   6.2   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-06-11 . .     0     0     0     0     0     0     0     0   543   543   540   541   519   520   513   515   555   556   557   558   554   553   554   549   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   4.0   3.9   4.0   4.1   3.8   3.8   4.2   4.5   4.4   4.4   4.6   4.5   4.5   4.5   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ224838-323552  22.8107463 -32.5978317  2009-11-06 s .   543   528   519   508   462   455   446   446   373   370   368   367   367   359   343   338   336   339   332   336   342   321   313   296   9.1   8.9   8.7   8.5   7.9   7.7   7.5   7.7   6.3   6.3   6.3   6.3   6.3   6.2   5.9   5.9   6.0   6.0   5.9   6.1   6.6   6.3   6.0   6.1  -0.253  -0.253   8.421   0.924   1.792
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-04-10 . .  1051  1020   997   968   931   909   895   868   565   556   546   535   452   449   446   440   337   335   333   324   295   289   286   282  15.4  15.0  14.6  14.2  13.7  13.3  13.1  12.7   8.3   8.2   8.0   7.9   7.1   6.9   6.9   6.8   5.0   5.0   5.0   4.8   4.4   4.3   4.3   4.2   1.013  -0.936   4.875   2.048   1.208
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-05-03 . .     0     0     0     0     0     0     0     0   554   542   533   524   447   439   427   422   397   393   391   389   368   367   364   360   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.0   6.8   6.7   6.6   5.9   5.7   5.6   5.6   5.2   5.1   5.1   5.1   4.9   4.8   4.8   4.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-05-18 s .  1010  1001   965   917   833   814   797   776   560   551   541   530   456   451   437   428   395   387   386   375   347   339   342   343  11.7  11.6  11.2  10.6   9.6   9.4   9.2   9.0   6.5   6.4   6.3   6.1   5.5   5.4   5.2   5.2   4.8   4.6   4.7   4.6   4.3   4.1   4.2   4.3  -0.276  -1.969  34.470   0.612   0.917
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-05-30 s .  1023  1000   967   935   842   824   819     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.7  12.4  12.0  11.6  10.5  10.3  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-04-10 . .  1728  1805  1898  1962  2286  2295  2330  2326  1919  1898  1876  1856  1622  1615  1594  1572  1310  1303  1294  1261  1159  1137  1119  1111  25.3  26.5  27.8  28.8  33.5  33.7  34.2  34.1  28.1  27.8  27.5  27.2  23.8  23.7  23.4  23.6  19.2  19.1  19.0  18.5  17.0  16.7  16.4  16.3   1.444  -0.806   7.479   4.396   1.045
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-05-18 s .  1678  1799  1866  1867  2027  2041  2045  2039  1844  1824  1797  1777  1589  1566  1519  1491  1422  1423  1401  1371  1282  1269  1250  1260  19.4  20.8  21.6  21.6  23.5  23.6  23.7  23.6  21.4  21.1  20.8  20.6  18.4  18.1  17.6  17.3  16.5  16.5  16.2  15.9  14.9  14.7  14.5  15.0   0.549  -1.392  17.005   3.735   0.962
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-05-30 . .  1691  1789  1855  1911  2017  2025  2028  2072     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.0  22.2  23.1  23.8  25.1  25.2  25.2  25.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-06-11 . .     0     0     0     0     0     0     0     0  1824  1802  1778  1758  1548  1532  1509  1490  1400  1394  1389  1380  1286  1281  1272  1266   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.3  13.2  13.0  12.8  11.3  11.2  11.0  10.9  10.2  10.2  10.2  10.1   9.4   9.4   9.3  10.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-06-19 . .  1733  1774  1856  1957  1996  2006  1996  2002  1803  1785  1760  1735  1511  1491  1483  1465  1205  1191  1178  1161  1023  1012  1013  1003  18.7  19.1  20.0  21.1  21.5  21.6  21.5  21.6  19.4  19.2  19.0  18.7  16.3  16.1  16.0  15.8  13.0  12.8  12.7  12.5  11.0  10.9  10.9  11.6   0.579  -1.186  14.729   3.800   0.958
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-05-18 s .   715   778   823   845   983   999  1015  1026   955   945   935   925   840   830   807   789   743   741   729   708   660   655   652   649   8.3   9.0   9.5   9.8  11.4  11.6  11.8  11.9  11.1  10.9  10.8  10.7   9.7   9.6   9.3   9.4   8.6   8.6   8.4   8.2   7.9   7.8   7.6   7.9   0.831  -1.327  14.979   2.039   1.245
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-05-30 s .   726   776   827   859   986  1000  1037     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.0   9.6  10.3  10.7  12.3  12.4  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-06-11 s .   798   848   898   939  1057  1060  1083  1095   970   962   951   939   827   820   806   794   763   755   752   744   692   689   682   680   5.8   6.2   6.6   6.9   7.7   7.7   7.9   8.0   7.1   7.0   7.0   6.9   6.1   6.0   5.9   6.3   6.1   5.5   5.9   6.0   5.6   5.5   5.5   5.7   0.947  -1.110  11.812   2.181   0.982
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-06-19 s .   745   775   830   896   984   993  1015  1025   975   966   955   945   842   832   828   818   667   661   654   646   570   565   565   558   8.0   8.4   8.9   9.7  10.6  10.7  10.9  11.1  10.5  10.4  10.3  10.2   9.1   9.0   8.9   9.5   7.2   7.1   7.1   7.0   6.2   6.1   6.1   6.6   0.867  -1.121  13.578   2.074   0.818
   AT20GJ231448-313838  23.2468058 -31.6443119  2009-11-06 s .   713   768   825   860  1009  1030  1045  1044  1096  1082  1063  1043   929   897   848   839   779   764   750   750   685   667   638   629  12.0  12.9  13.8  14.4  16.9  17.3  17.5  17.5  18.4  18.2  17.8  17.5  16.2  15.6  14.7  14.6  13.5  13.2  12.9  13.0  12.2  11.9  11.4  11.5   1.078  -0.946  11.864   2.204   1.779
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-04-10 . .   505   534   568   593   730   747   772   774   771   771   770   770   734   739   740   739   680   684   684   669   652   641   636   635   7.4   7.8   8.3   8.7  10.7  11.0  11.3  11.4  11.3  11.3  11.3  11.3  11.3  10.9  10.9  11.3  10.0  10.0  10.0   9.8   9.6   9.7   9.3   9.7   1.678  -0.370   6.550   1.275   1.182
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-05-18 s .   437   476   505   522   630   649   667   682   762   763   763   761   756   751   737   727   765   770   766   751   758   754   744   752   5.2   5.5   5.9   6.0   7.3   7.5   7.7   7.9   8.8   8.8   8.8   8.8   8.8   8.7   8.5   8.7   8.9   8.9   8.9   8.7   8.8   9.0   8.6   9.1   0.869  -1.012  18.416   1.538   1.259
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-05-30 s .   465   494   524   545   635   646   663   692     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   6.1   6.5   6.8   7.9   8.1   8.3   9.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-06-11 s .     0     0     0     0     0     0     0     0     0   753   754   753     0   722   716   713     0   747   744   748     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.5   5.5   0.0   5.3   5.2   5.7   0.0   5.5   5.9   6.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-06-19 . .   444   459   493   531   607   625   642   656   754   754   754   753   732   729   733   728   669   666   662   659   614   611   615   610   4.8   4.9   5.3   5.7   6.5   6.7   6.9   7.1   8.1   8.1   8.1   8.1   7.9   7.9   7.9   8.4   7.2   7.2   7.1   7.1   6.6   6.6   6.6   7.2   0.805  -0.924  19.796   1.502   0.720
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-05-18 s .  2194  2258  2263  2218  2276  2275  2272  2264  2045  2033  2018  2004  1895  1880  1838  1809  1810  1815  1792  1757  1708  1715  1704  1686  25.4  26.1  26.2  25.7  26.4  26.3  26.3  26.2  23.7  23.5  23.4  23.2  21.9  21.8  21.3  20.9  21.0  21.0  20.8  20.3  19.8  19.9  19.7  19.5   0.127  -1.660  34.111   2.928   1.225
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-05-30 s .  2236  2258  2279  2290  2255  2240  2223  2260     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.8  28.1  28.3  28.5  28.0  27.8  27.6  28.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-06-11 s .  2380  2399  2410  2419  2403  2377  2385  2369  2038  2022  2007  1990  1823  1819  1796  1781  1761  1750  1746  1742  1647  1658  1643  1631  17.4  17.5  17.6  17.7  17.6  17.4  17.4  17.3  14.9  14.8  14.7  14.5  13.3  13.3  13.1  13.0  12.9  12.8  12.8  12.7  12.0  12.1  12.0  13.0   0.149  -1.389  27.192   3.313   1.343
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-06-19 . .  2277  2241  2273  2351  2260  2252  2227  2217  2012  2000  1982  1963  1805  1787  1786  1770  1524  1512  1499  1486  1344  1334  1335  1325  24.5  24.1  24.5  25.3  24.3  24.3  24.0  23.9  21.7  21.5  21.3  21.1  19.4  19.3  19.2  19.1  16.4  16.3  16.1  16.0  14.5  14.4  14.4  14.3   0.073  -1.528  37.639   2.745   0.838
   AT20GJ232917-473019  23.4882507 -47.5053101  2009-11-06 s .  2051  2079  2113  2133  2227  2240  2254  2265  2395  2371  2349  2322  2163  2104  2014  1992  1889  1868  1834  1839  1716  1666  1624  1611  34.4  34.9  35.5  35.8  37.4  37.6  37.8  38.0  40.2  39.8  39.4  39.0  36.3  35.3  33.8  33.8  31.7  31.4  30.8  30.9  29.6  28.7  27.3  28.1   0.282  -1.476  33.756   3.631   1.504
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-04-10 . .   741   746   751   746   762   753   748   720   454   444   435   425   344   339   333   325   248   248   244   235   208   207   201   199  10.9  10.9  11.0  10.9  11.2  11.0  11.0  10.6   6.9   6.5   6.4   6.5   5.5   5.3   5.2   5.1   3.9   3.8   3.8   3.7   3.3   3.3   3.2   3.3   1.407  -1.078   5.979   1.550   1.258
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-05-18 . .   716   737   735   713   679   666   654   644   448   439   428   419   347   342   329   320   277   278   266   258   230   237   226   236   8.3   8.5   8.5   8.3   7.9   7.7   7.6   7.5   5.2   5.1   5.0   5.0   4.2   4.1   4.0   3.9   3.4   3.4   3.3   3.2   2.9   2.9   2.8   3.1   0.170  -1.658  15.348   0.996   1.306
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-05-30 s .   726   735   733   728   679   666   668     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.0   9.1   9.1   9.1   8.5   8.3   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-06-11 s .     0     0     0     0     0     0     0     0   442   432   424   412   330   328   317   311   264   262   264   254     0   238   226   228   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.5   3.2   3.1   3.3   2.7   2.7   2.6   2.6   2.3   2.2   2.3   2.3   0.0   2.3   2.2   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-06-19 s .   746   732   734   752   675   658   648   633   442   433   421   412   334   328   322   314   233   231   226   223   189   186   186   185   8.0   7.9   7.9   8.1   7.3   7.1   7.0   6.9   4.8   4.7   4.5   4.4   4.0   3.9   3.8   3.9   2.9   2.8   2.8   2.8   2.5   2.4   2.4   2.6   0.235  -1.445  12.362   1.123   0.930
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-04-10 . .  1001  1010  1024  1010  1069  1061  1077  1045   778   772   765   758   683   679   673   663   553   549   548   534   492   481   473   471  14.7  14.8  15.0  14.8  15.7  15.6  18.6  15.3  11.4  11.3  11.2  11.1  10.5  10.3  10.2  10.1   8.4   8.1   8.0   7.8   7.5   7.3   7.2   7.2   1.322  -0.710   5.290   2.033   1.481
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-05-18 s .   877   914   920   900   908   900   894   886   777   768   760   752   691   681   665   651   619   614   603   590   557   550   552   548  10.2  10.6  10.7  10.4  10.5  10.4  10.4  10.3   9.0   8.9   8.8   8.7   8.0   7.9   7.7   7.8   7.2   7.1   7.0   7.1   6.7   6.6   6.6   6.7   0.087  -1.931  30.924   1.081   1.300
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-05-30 s .   874   894   907   917   900   893   884   900     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.9  11.1  11.3  11.4  11.2  11.1  11.0  11.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-06-11 s .     0     0     0     0     0     0     0     0   771   763   758   749   663   659   650   641   600   597   595   593   540   543   537   533   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.6   5.5   5.5   4.9   4.8   4.8   5.1   4.8   4.7   4.8   4.9   4.5   4.4   4.4   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-06-19 . .   896   900   923   948   902   896   881   875   761   755   747   738   660   649   647   639   523   515   512   505   441   437   437   431   9.7   9.7   9.9  10.2   9.7   9.7   9.5   9.5   8.2   8.1   8.1   8.0   7.1   7.0   7.0   7.5   5.6   5.6   5.5   5.5   5.2   5.1   5.2   5.3   0.088  -1.651  29.697   1.115   1.096
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-04-10 . .  1670  1628  1602  1566  1558  1535  1526  1487  1036  1022  1005   989   849   845   829   815   674   672   668   652   597   588   580   577  24.5  23.9  23.5  23.0  22.9  22.5  22.4  21.8  15.2  15.0  14.7  14.5  12.5  12.4  12.2  12.4   9.9   9.9   9.8   9.6   9.1   8.9   8.5   8.8   1.271  -0.780   4.500   3.192   1.225
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-05-18 s .  1603  1601  1552  1480  1392  1369  1344  1321  1027  1013   995   983   860   848   824   810   756   753   750   729   692   690   668   676  18.6  18.5  18.0  17.1  16.1  15.9  15.6  15.3  11.9  11.7  11.5  11.4  10.0   9.8   9.5   9.7   8.8   8.7   8.7   8.4   8.3   8.2   7.7   8.2  -0.183  -1.969  36.048   1.141   1.111
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-05-30 s .  1626  1596  1554  1514  1387  1362  1346     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.2  19.8  19.3  18.8  17.3  16.9  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-06-11 s .     0     0     0     0     0     0     0     0  1034  1017  1003   986   846   837   819   812   773   763   757   753   699   690   688   683   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.6   7.4   7.3   7.2   6.2   6.1   6.0   6.4   6.1   5.6   6.0   6.1   5.7   5.5   5.6   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-06-19 . .  1654  1581  1551  1566  1387  1367  1337  1315  1031  1017   999   983   846   834   829   816   658   654   646   637   560   556   554   552  17.8  17.0  16.7  16.9  14.9  14.7  14.4  14.2  11.1  11.0  10.8  10.6   9.1   9.0   8.9   9.4   7.1   7.1   7.0   6.9   6.5   6.4   6.0   6.6  -0.204  -1.766  39.016   1.110   0.885
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-05-18 s .   918   983  1024  1035  1159  1173  1184  1194  1127  1116  1100  1088   958   943   913   896   836   831   820   802   732   719   716   700  10.6  11.4  11.9  12.0  13.4  13.6  13.7  13.8  13.1  12.9  12.7  12.6  11.1  10.9  10.6  10.7   9.7   9.6   9.5   9.3   8.8   8.6   8.3   8.5   0.575  -1.633  19.038   2.160   0.804
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-05-30 s .   919   968  1016  1050  1156  1165  1204     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.4  12.0  12.6  13.1  14.4  14.5  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-06-11 . .   981  1030  1080  1122  1228  1229  1247  1255  1142  1130  1114  1101   960   950   933   920   857   849   845   838   765   757   744   735   7.2   7.5   7.9   8.2   9.0   9.0   9.1   9.2   8.3   8.3   8.1   8.0   7.0   6.9   6.8   7.2   6.3   6.2   6.2   6.1   6.2   6.1   6.1   6.2   0.642  -1.429  16.355   2.350   0.956
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-06-19 . .   944   969  1026  1095  1159  1171  1178  1188  1138  1127  1114  1100   953   940   935   925   749   740   729   720   620   610   607   603  10.2  10.4  11.1  11.8  12.5  12.6  12.7  12.8  12.3  12.1  12.0  11.9  10.3  10.1  10.1  10.6   8.1   8.0   7.9   7.8   6.7   7.1   6.6   7.2   0.594  -1.418  17.988   2.225   1.112
   AT20GJ235600-682003  23.9335225 -68.3342972  2009-11-06 s .   876   923   971  1000  1131  1149  1163  1169  1207  1191  1173  1156  1028   999   951   938   833   816   792   790   709   675   650   644  14.7  15.5  16.3  16.8  19.0  19.3  19.5  19.6  20.3  20.0  19.7  19.4  17.5  17.0  16.2  16.0  14.4  14.1  13.7  13.7  12.7  12.1  11.6  11.9   0.691  -1.346  17.825   2.323   1.459
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-05-18 s .  2442  2569  2612  2583  2714  2716  2731  2753  2496  2477  2454  2435  2255  2233  2184  2157  2146  2159  2127  2091  2015  2019  2005  1986  28.3  29.7  30.2  29.9  31.4  31.5  31.6  31.9  28.9  28.7  28.4  28.2  26.1  25.9  25.3  25.0  24.9  25.0  24.6  24.2  23.3  23.4  23.2  23.0   0.350  -1.323  22.042   4.565   1.011
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-05-30 s .  2477  2556  2614  2647  2710  2707  2739     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  30.8  31.8  32.5  32.9  33.7  33.6  34.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-06-11 s .  2574  2647  2712  2760  2820  2825  2836  2839  2536  2514  2494  2473  2252  2231  2204  2181  2225  2217  2209  2211  2093  2092  2069  2060  18.8  19.3  19.8  20.2  20.6  20.6  20.7  20.7  18.5  18.4  18.2  18.1  16.5  16.3  16.1  15.9  16.3  16.2  16.1  16.2  15.3  15.3  15.1  15.1   0.452  -1.064  16.170   5.211   0.835
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-06-19 s .  2515  2525  2600  2716  2701  2684  2685  2688  2526  2507  2487  2463  2243  2220  2219  2202  1923  1907  1889  1871  1697  1682  1683  1669  27.1  27.2  28.0  29.3  29.1  28.9  28.9  29.0  27.2  27.0  26.8  26.5  24.2  23.9  23.9  23.7  20.7  20.5  20.3  20.2  18.3  18.1  18.1  18.0   0.306  -1.184  23.685   4.496   0.936
   AT20GJ235753-531112  23.9647970 -53.1871376  2009-11-06 s .  2388  2478  2551  2585  2678  2680  2680  2680  2626  2593  2565  2534  2356  2296  2192  2161  2032  2003  1965  1971  1860  1798  1727  1702  40.1  41.6  42.8  43.4  44.9  45.0  45.0  45.0  44.1  43.5  43.0  42.5  39.5  38.5  36.8  36.6  34.1  33.6  33.0  33.1  31.2  30.2  29.0  29.6   0.447  -1.007  18.503   5.035   1.316
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-04-10 . .   344   344   350   351   390   394   407   398   383   383   382   381   363   363   359   355   324   326   325   317   302   298   296   295   5.2   5.2   5.1   5.3   5.9   5.9   6.6   6.1   5.8   5.8   5.8   5.8   5.7   5.6   5.6   5.5   5.0   5.0   5.0   4.9   4.7   4.6   4.6   4.7   0.624  -0.718  13.388   0.797   1.010
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-05-18 . .   322   335   338   337   355   362   365   367   362   359   359   356   343   341   333   331   347   351   345   337   345   342   339   342   3.9   4.0   4.0   4.1   4.3   4.3   4.4   4.5   4.3   4.3   4.3   4.3   4.2   4.1   4.0   4.1   4.2   4.2   4.2   4.1   4.2   4.2   4.2   4.3   0.309  -1.315  30.694   0.602   1.202
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-05-30 s .   326   330   332   333   343   341   351     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.1   4.1   4.5   5.4   5.0   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-06-11 s .     0     0     0     0     0     0     0     0   291   288   287   287   276   275   270   274   314   314   316   322   322   322   327   327   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.3   2.3   2.4   2.3   2.3   2.3   2.4   2.7   2.6   2.7   2.9   2.9   2.8   2.9   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-06-19 s .   318   311   313   320   302   299   300   298   284   284   282   283   282   281   285   284   286   286   287   287   282   282   284   284   3.8   3.4   3.4   3.8   3.7   3.5   3.3   3.3   3.3   3.3   3.3   3.4   3.5   3.4   3.4   3.5   3.5   3.4   3.4   3.5   3.5   3.4   3.5   3.6  -0.053  -0.053   8.321   0.606   1.666
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-05-18 . .   955   967   948   912   858   844   826   811   608   600   588   579   506   499   482   473   451   450   447   433   415   423   407   409  11.1  11.2  11.0  10.6   9.9   9.8   9.6   9.4   7.0   6.9   6.8   6.7   6.1   6.0   5.8   5.7   5.4   5.4   5.4   5.3   5.1   5.1   4.9   5.1   0.079  -1.279  16.341   1.265   1.082
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-05-30 . .   974   969   954   935   866   854   859     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.1  12.0  11.9  11.6  10.8  10.6  10.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-06-11 s .  1029  1023  1007   991   924   892   878   857   613   602   590   579   484   480   473   462   431   426   427   426   390   389   382   381   7.5   7.5   7.4   7.2   6.8   6.5   6.4   6.3   4.5   4.4   4.3   4.2   3.9   3.8   3.8   3.8   3.6   3.5   3.6   3.7   3.6   3.5   3.5   3.8   0.259  -1.196  10.382   1.669   0.774
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-06-19 s .   990   961   952   968   861   847   828   809   609   599   587   580   489   484   480   473   384   383   377   372   332   330   329   327  10.7  10.4  10.3  10.4   9.3   9.1   8.9   8.7   6.6   6.5   6.3   6.3   5.8   5.2   5.6   5.6   4.5   4.5   4.4   4.5   4.0   4.0   4.0   4.1   0.236  -1.029   9.482   1.648   0.891
   AT20GJ235935-313344  23.9931925 -31.5621719  2009-11-06 . .   988   979   967   948   862   845   826   809   630   617   604   591   518   501   475   465   423   417   412   411   377   368   361   357  16.6  16.4  16.2  15.9  14.5  14.2  13.9  13.6  10.6  10.4  10.1  10.0   8.9   8.6   8.2   8.0   7.5   7.3   7.3   7.3   7.1   7.0   6.8   7.1   0.537  -0.759   4.500   1.999   1.292

